Red- and blue-detuned magneto-optical trapping with liquid crystal variable retarders

We exploit red- and blue-detuned magneto optical trapping (MOT) of $^{87}$Rb benefitting from a simplified setup based on liquid crystal variable retarders (LCVR). To maintain the trapping forces when switching from a red- to a blue-detuned MOT, the circularity of the cooling beams needs to be reversed. LCVRs allow fast polarization control and represent compact, simple and cost-efficient components which can easily be implemented in existing laser systems. This way, we achieve a blue-detuned type-II MOT for $^{87}$Rb atoms with sub-Doppler temperatures of 44.5 $\mu$K. The phase space density is increased by more than two orders of magnitude compared to the standard red-detuned type-I MOT. The setup can readily be transferred to any other system working with $^{87}$Rb.

==> Measurement_Data/Ladekurve_results_Gauss_blueMOT.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;96;40892019.395399;14329222.252454;673.063842;523.750928;747.086403;751.720788;-819153654.276078;3624901.586676;68990.000000;0.000000;0.464854;0.000000;32319369.103798;8110035.590009;679.859622;358.745874;6184.362223;356.110317;-715615453.946397;3155419.558944;55078.000000;0.000000;0.394881;0.000000;0.000000;0.000000;-143254.000000;10.948864;0.000000;100;1000;1;1032
20200313;97;38147270451.069473;113935654.192123;736.141789;2.757912;3610.849129;2.421129;1043294777.154457;48440112.654325;70390634.000000;0.000000;30.310667;0.000000;23682824517.250748;147638178.237251;1243.131307;11.310557;3315.769074;5.673085;869327458.957534;147326856.387626;73797294.000000;0.000000;16.839206;0.000000;0.000000;0.000000;71059192.000000;9.335249;0.000000;100;1384;1;1032
20200313;98;114270661991.614227;276118111.845734;769.346366;2.345148;3588.570379;2.038789;2522865672.808926;121961802.117320;220367013.000000;0.000000;36.797773;0.000000;75541247402.586655;626873839.516510;1724.524616;15.356768;3369.942186;3.703336;-10178877119.418177;681570678.793463;326545336.000000;0.000000;31.289999;0.000000;0.000000;0.000000;198020581.000000;9.317911;0.000000;100;1384;1;1032
20200313;99;184687519421.786224;356149919.228210;801.744886;1.961763;3619.575429;1.688349;3814651652.734645;163216638.909914;371162150.000000;0.000000;45.361663;0.000000;166949658028.812775;3763046384.361053;2543.666878;41.525528;3296.119079;3.260709;-68905554075.545441;3865054600.939339;1064475581.000000;0.000000;51.214557;0.000000;0.000000;0.000000;313592877.000000;9.319786;0.000000;100;1384;1;1032
20200313;100;217514230290.320404;362101120.048126;845.858698;1.800826;3629.126282;1.527815;3967344599.229768;174298223.903948;461185271.000000;0.000000;51.488798;0.000000;590396660021.361938;77010062347.755737;5285.187082;375.482427;3281.542476;3.193275;-479360139131.349731;77136670475.302795;7821574584.000000;0.000000;160.282200;0.000000;0.000000;0.000000;353091514.000000;9.313161;0.000000;100;1384;1;1032
20200313;101;273414489285.712158;426588893.454681;873.809800;1.753191;3680.818256;1.472705;4754841510.308205;211839872.389091;598864227.000000;0.000000;54.291049;0.000000;5300947100159.162109;8431974080646.892578;15079.854388;12120.655627;3203.736994;4.629785;-5162172805290.400391;8432193225634.941406;200373623742.000000;0.000000;832.207393;0.000000;0.000000;0.000000;449415832.000000;9.315796;0.000000;100;1384;1;1032
20200313;102;274032911714.626251;400832613.416077;913.086426;1.727580;3624.396823;1.432644;4910366458.045407;207393585.877441;627197829.000000;0.000000;57.050757;0.000000;12803783913234.546875;51957206993513.234375;24254.188773;49410.841785;3263.456237;4.307656;-12663348423908.865234;51957405692065.039063;778421860241.000000;0.000000;2250.487091;0.000000;0.000000;0.000000;416000130.000000;9.346974;0.000000;100;1384;1;1032
20200313;103;291942220875.826416;434153139.860168;944.124358;1.824827;3621.068400;1.497017;5503885821.583911;231966838.850340;690901355.000000;0.000000;55.519124;0.000000;17178810144396.429688;108109469748051.937500;27790.052174;87714.443157;3247.167569;5.139647;-17027168868513.701172;108109710324396.062500;1196664414008.000000;0.000000;2483.703133;0.000000;0.000000;0.000000;433610890.000000;9.345122;0.000000;100;1384;1;1032
20200313;104;322692667640.099915;502488350.758179;967.772085;1.966511;3637.801023;1.598978;6257622539.942504;275169339.388838;782802354.000000;0.000000;52.626988;0.000000;22100786464845.160156;181316460722453.093750;30262.091963;124460.849708;3222.309211;5.766388;-21930833322456.757813;181316750975230.750000;1676473177485.000000;0.000000;2644.380517;0.000000;0.000000;0.000000;480439628.000000;9.352797;0.000000;100;1384;1;1032
20200313;105;328179345916.431946;570244605.867981;982.080444;2.232590;3653.576915;1.805048;6355514744.346439;316989892.178638;807882578.000000;0.000000;46.962971;0.000000;19005454569433.460938;145809651682677.406250;27905.841029;107377.414993;3194.046465;6.530813;-18831114104369.746094;145809977445300.125000;1329423377657.000000;0.000000;2008.224367;0.000000;0.000000;0.000000;492467525.000000;9.311807;0.000000;100;1384;1;1032
20200313;106;325326218840.709167;543290083.612488;1007.046481;2.205544;3626.867566;1.768630;6476687661.589578;309157917.113791;821218106.000000;0.000000;48.538830;0.000000;20274066736071.875000;158913247747970.281250;29158.363882;114597.085283;3226.532064;5.912634;-20098749187397.066406;158913541895670.687500;1481814899790.000000;0.000000;2391.441830;0.000000;0.000000;0.000000;474243372.000000;9.321127;0.000000;100;1384;1;1032
20200313;107;349829698298.687866;689587205.081970;1001.492761;2.592065;3676.148969;2.079079;7698926690.231343;391190063.414850;878202006.000000;0.000000;41.174950;0.000000;19917554502025.535156;161733693762770.437500;27764.775641;113080.830838;3167.082150;7.210277;-19728212709723.042969;161734067834232.250000;1386181558688.000000;0.000000;1821.564242;0.000000;0.000000;0.000000;528548208.000000;9.328130;0.000000;100;1384;1;1032
20200313;108;369129708298.981079;767113878.957520;1014.980844;2.777793;3704.194777;2.214420;7796269922.277007;441581193.818121;939132305.000000;0.000000;38.918202;0.000000;16767258167007.843750;108396688411384.828125;24713.799494;80202.953655;3141.085900;7.503835;-16565553936167.677734;108397090907212.671875;1038703283058.000000;0.000000;1404.756047;0.000000;0.000000;0.000000;572516873.000000;9.332058;0.000000;100;1384;1;1032
20200313;109;330106730589.200500;571807930.784302;1030.712905;2.349836;3641.206853;1.866886;6643198427.929866;333131698.745754;852868408.000000;0.000000;46.524059;0.000000;21215680388212.335938;168736625124684.000000;29611.061955;118075.471480;3231.639962;5.790374;-21034807348718.644531;168736918439496.781250;1574711072893.000000;0.000000;2513.717258;0.000000;0.000000;0.000000;478610356.000000;9.306850;0.000000;100;1384;1;1032
20200313;110;336780876667.505310;623924292.004028;1028.616033;2.510385;3667.203646;1.993747;6956405727.355088;363295428.556766;868341679.000000;0.000000;43.517931;0.000000;16044991064638.279297;97306266435361.328125;25356.128842;77174.532582;3205.859263;6.179010;-15859941723889.074219;97306583252494.562500;1019793791445.000000;0.000000;1745.697259;0.000000;0.000000;0.000000;499772761.000000;9.318990;0.000000;100;1384;1;1032
20200313;111;329154572033.474060;573720215.134155;1040.172445;2.390283;3653.142028;1.891284;5926482873.650467;337501773.718653;858213163.000000;0.000000;46.135054;0.000000;22610278899757.738281;186241422771966.500000;30519.424049;126017.495191;3229.880142;5.653510;-22429311807706.468750;186241708815956.687500;1729705582773.000000;0.000000;2736.017937;0.000000;0.000000;0.000000;481680085.000000;9.303336;0.000000;100;1384;1;1032
20200313;112;332312174153.431274;571590782.072144;1042.605361;2.365670;3659.094716;1.869570;6683981127.454931;337146686.193853;868472637.000000;0.000000;46.725499;0.000000;21225099054120.089844;157170407247395.031250;29334.207738;108910.677651;3236.330033;5.472175;-21040992435799.886719;157170689464777.593750;1560680568351.000000;0.000000;2606.604349;0.000000;0.000000;0.000000;486419407.000000;9.326332;0.000000;100;1384;1;1032
20200313;113;352834472659.421143;680939572.083557;1030.456185;2.624035;3698.672744;2.079807;7059089416.957294;397867803.765678;911361073.000000;0.000000;41.753516;0.000000;19814430625448.289063;143559772781573.031250;27349.683886;99396.194470;3188.487734;6.463278;-19619868026095.972656;143560120071630.500000;1358388019044.000000;0.000000;1953.932512;0.000000;0.000000;0.000000;535013718.000000;9.311289;0.000000;100;1384;1;1032
20200313;114;356654589000.375549;681438746.633728;1035.080301;2.610690;3694.965114;2.065845;7222711339.361613;399872561.743169;925362283.000000;0.000000;42.130592;0.000000;19415180899325.195313;136690302883030.656250;26965.778016;95239.274715;3186.365031;6.476344;-19217931142266.316406;136690652990469.312500;1312333848749.000000;0.000000;1897.511795;0.000000;0.000000;0.000000;539769025.000000;9.330032;0.000000;100;1384;1;1032
20200313;115;365493675481.862305;700875824.333069;1036.212124;2.623585;3695.893734;2.075056;7182223446.316619;411749872.367776;949332765.000000;0.000000;41.966597;0.000000;19617128522503.621094;140427355603963.750000;26829.067031;96348.975484;3172.751738;6.760846;-19415255770713.332031;140427725188542.453125;1319261662483.000000;0.000000;1809.899761;0.000000;0.000000;0.000000;555764326.000000;9.343668;0.000000;100;1384;1;1032
20200313;116;365588461761.651489;768030132.391846;1033.210101;2.867027;3714.400588;2.268504;7450869748.833741;450327267.898071;946827925.000000;0.000000;38.331288;0.000000;13907764473437.613281;74233782848682.453125;22547.053938;60461.477225;3141.502973;7.445360;-13705563684127.843750;74234181460463.343750;786026277831.000000;0.000000;1179.395483;0.000000;0.000000;0.000000;567137627.000000;9.323582;0.000000;100;1384;1;1032
20200313;117;22293626.798809;21904743.663876;80.419079;92.881409;1477.324175;90.636704;-281345686.055781;3062298.836663;4494.000000;0.000000;0.268663;0.000000;33379028.287523;6591905.533826;814.975027;389.466611;6265.078773;437.796551;-224745049.040523;2737582.970014;68188.000000;0.000000;0.487975;0.000000;0.000000;0.000000;-126686.000000;11.758354;0.000000;200;1000;1;1032
20200313;118;44255625584.383316;120189498.894966;724.345269;2.462809;3685.613963;2.169224;1275608246.491045;50405580.603509;80353361.000000;0.000000;33.558393;0.000000;28011510378.878975;170215713.918808;1243.028762;11.016652;3265.152305;5.537138;646150314.639497;169668142.874630;87278574.000000;0.000000;17.253237;0.000000;0.000000;0.000000;83236434.000000;9.279595;0.000000;100;1384;1;1032
20200313;119;124915608989.675583;275959036.592194;759.647921;2.113820;3647.659547;1.842774;2499830676.402743;120566709.222932;237858677.000000;0.000000;40.454498;0.000000;82590262196.053986;601242458.559692;1672.599757;13.568948;3356.760940;3.540976;-10749068266.334253;656304634.259369;346266765.000000;0.000000;32.032075;0.000000;0.000000;0.000000;218858088.000000;9.294959;0.000000;100;1384;1;1032
20200313;120;166082736549.012573;373854116.175079;821.405270;2.354131;3610.332092;2.013500;3406892333.128841;175127001.965133;341957326.000000;0.000000;38.500006;0.000000;133487760093.019867;2749615228.498596;2311.825215;37.282423;3416.599728;3.960612;-43143708443.922005;2854530137.420036;773546413.000000;0.000000;38.009936;0.000000;0.000000;0.000000;270207075.000000;9.314053;0.000000;100;1384;1;1032
20200313;121;220363701337.573273;371706167.457489;848.225603;1.831031;3656.361117;1.551874;4361193397.620296;179437715.321188;468534279.000000;0.000000;50.761390;0.000000;464931778095.356384;42380647584.541992;4555.474561;232.971223;3310.405289;3.086555;-350873058104.912598;42505200376.140625;5309000805.000000;0.000000;127.676807;0.000000;0.000000;0.000000;355688090.000000;9.320185;0.000000;100;1384;1;1032
20200313;122;263749503709.147522;405445762.042023;878.736874;1.738559;3677.409052;1.457975;5306742873.512644;202412671.668515;580952248.000000;0.000000;54.993994;0.000000;6040561357027.865234;9321315833699.224609;16322.215735;12706.630000;3268.749496;3.627739;-5905015666806.628906;9321489091956.636719;247141881110.000000;0.000000;1216.916847;0.000000;0.000000;0.000000;419880292.000000;9.326718;0.000000;100;1384;1;1032
20200313;123;293371566328.509521;488163468.891418;905.058467;1.948202;3707.876975;1.618073;5901559973.803202;250848038.554720;665555980.000000;0.000000;50.289583;0.000000;11261387589432.935547;42489484108804.929688;21643.516128;41040.307682;3205.882197;5.284794;-11109675200349.085938;42489744679346.031250;610955609093.000000;0.000000;1489.834019;0.000000;0.000000;0.000000;470468923.000000;9.308508;0.000000;100;1384;1;1032
20200313;124;282082320284.692139;431464068.852722;949.897797;1.890937;3638.394855;1.547412;5408500213.530913;232024237.299479;671649479.000000;0.000000;53.875016;0.000000;17726934127084.585938;107875455180748.906250;28547.940320;87116.672563;3277.396944;4.619691;-17579272090130.830078;107875669401997.125000;1268522997899.000000;0.000000;2893.956993;0.000000;0.000000;0.000000;416348607.000000;9.312263;0.000000;100;1384;1;1032
20200313;125;329492749718.247070;537269250.043640;967.959026;2.061314;3663.708090;1.674734;6315206407.633569;294544635.924953;799452695.000000;0.000000;50.250776;0.000000;21206619732057.039063;160639268306878.750000;29182.385294;110838.445845;3225.241191;5.710705;-21032739061482.894531;160639564197178.000000;1551251341860.000000;0.000000;2481.171926;0.000000;0.000000;0.000000;494624556.000000;9.285733;0.000000;100;1384;1;1032
20200313;126;354007185927.254272;673305909.257507;981.145977;2.444490;3696.759891;1.974512;7290370055.266976;374540380.325772;870634033.000000;0.000000;42.911001;0.000000;16216603580179.355469;100519743252728.234375;24693.630513;76835.894018;3173.305554;6.911764;-16027532467933.300781;100520112808763.500000;1003771313948.000000;0.000000;1500.561752;0.000000;0.000000;0.000000;544263153.000000;9.302340;0.000000;100;1384;1;1032
20200313;127;358870764648.984436;715339039.161865;995.601821;2.605496;3698.152872;2.092983;7294190807.198981;403795031.949024;895599199.000000;0.000000;40.780020;0.000000;18804383865620.156250;139436646723218.687500;26500.435145;98591.023259;3156.898699;7.324870;-18611177275055.445313;139437035671525.875000;1249113918353.000000;0.000000;1641.602531;0.000000;0.000000;0.000000;552909620.000000;9.314456;0.000000;100;1384;1;1032
20200313;128;264216441491.991730;451609255.981171;1059.112340;2.385101;3600.956919;1.878993;4594103042.044938;269441158.474780;701442057.000000;0.000000;46.865750;0.000000;19726428682746.398438;159010263388966.437500;32196.881316;130063.507896;3306.226772;4.758284;-19580458323454.710938;159010458448469.750000;1592033520381.000000;0.000000;3555.706860;0.000000;0.000000;0.000000;364745100.000000;9.289500;0.000000;100;1384;1;1032
20200313;129;355658550175.605835;744176429.163940;1015.345779;2.799286;3716.681449;2.230234;6921061244.636141;428776416.029714;905184599.000000;0.000000;38.648920;0.000000;13413293473115.421875;71811189870784.953125;22412.911449;60286.744805;3146.979161;7.502363;-13219273811827.240234;71811583597391.906250;753570061705.000000;0.000000;1153.695880;0.000000;0.000000;0.000000;551356799.000000;9.281430;0.000000;100;1384;1;1032
20200313;130;356742281615.778809;696427457.241577;1022.343644;2.630576;3699.477509;2.091478;7215740879.342010;403719576.585709;914200430.000000;0.000000;41.355900;0.000000;15277358022797.429688;87065758628716.031250;23921.099285;68451.047325;3175.196515;6.757827;-15081729110123.218750;87066122299456.218750;916050306092.000000;0.000000;1439.507153;0.000000;0.000000;0.000000;543855834.000000;9.282545;0.000000;100;1384;1;1032
20200313;131;335505391919.890808;651717683.051086;1023.951946;2.622012;3697.537496;2.083533;6239139328.486334;378361046.189440;861130585.000000;0.000000;41.546466;0.000000;14137040280015.611328;76917425207716.656250;23681.754640;64701.711696;3179.098033;6.553029;-13953374686655.960938;76917758279771.156250;839193877648.000000;0.000000;1452.650190;0.000000;0.000000;0.000000;511604945.000000;9.273395;0.000000;100;1384;1;1032
20200313;132;347215210432.780579;622779585.488281;1036.359767;2.453100;3684.341729;1.941073;6607752561.632418;365689780.713126;901984805.000000;0.000000;44.867089;0.000000;17880999886582.980469;109476593496516.750000;26195.165063;80470.588551;3210.420800;5.815883;-17689277063676.144531;109476906381749.109375;1174094014440.000000;0.000000;1975.369948;0.000000;0.000000;0.000000;520450378.000000;9.313422;0.000000;100;1384;1;1032
20200313;133;343160940691.151001;697405914.155945;1023.070660;2.743579;3725.270343;2.178570;6918254435.278345;405077301.838409;880021767.000000;0.000000;39.716082;0.000000;13909109725659.589844;73607757679217.046875;23025.704776;61204.345181;3174.784329;6.778859;-13719835326382.298828;73608115751664.796875;802790453586.000000;0.000000;1330.461069;0.000000;0.000000;0.000000;530988630.000000;9.284582;0.000000;100;1384;1;1032
20200313;134;349976358863.111389;722037035.658325;1025.787827;2.794349;3731.503355;2.215991;6773700293.432765;420636152.017329;899883282.000000;0.000000;39.097283;0.000000;14196314903732.044922;75227152189919.531250;23018.889325;61267.581000;3172.000851;6.815090;-14003196512184.064453;75227519063837.093750;819124514107.000000;0.000000;1324.168622;0.000000;0.000000;0.000000;543582577.000000;9.294506;0.000000;100;1384;1;1032
20200313;135;331218639549.698547;595548932.663208;1032.118100;2.447692;3684.123243;1.939971;6499861043.395842;348267469.365461;856907803.000000;0.000000;44.800061;0.000000;20706545233809.800781;150629981536804.281250;28767.173452;104936.266066;3225.996422;5.641010;-20523636558842.011719;150630275798335.718750;1493120202089.000000;0.000000;2440.496418;0.000000;0.000000;0.000000;493745724.000000;9.280001;0.000000;100;1384;1;1032
20200313;136;357759700921.561523;706445148.283569;1029.164477;2.683132;3717.630071;2.126098;6515106336.451108;412647148.236979;922924427.000000;0.000000;40.818058;0.000000;21231546084744.660156;158520291292591.531250;27959.622957;104698.066453;3196.328100;6.315469;-21034623155027.074219;158520642318916.031250;1487999774608.000000;0.000000;2082.729109;0.000000;0.000000;0.000000;544681098.000000;9.272254;0.000000;100;1384;1;1032
20200313;137;345088675347.894714;633352043.358093;1028.154145;2.489030;3698.185050;1.974601;6663692588.063566;369224083.241023;889362621.000000;0.000000;43.928734;0.000000;17942296676556.441406;109635090824000.625000;26149.653277;80172.812086;3220.201629;5.769508;-17752092041058.429688;109635404983443.843750;1176071978654.000000;0.000000;1977.309678;0.000000;0.000000;0.000000;517705775.000000;9.307522;0.000000;100;1384;1;1032
20200313;138;72708777.549921;25017743.222540;75.776842;30.276481;8347.016488;30.021878;-579492903.196704;2658393.944229;13811.000000;0.000000;0.784265;0.000000;107194945.380930;316807220.223019;1507.796797;2179.457819;8085.545974;6298.379640;-729966056.549881;4848716.012108;405142.000000;0.000000;0.991423;0.000000;0.000000;0.000000;-320789.000000;9.285968;0.000000;100;1384;1;1032
20200313;139;40969375703.697014;112501062.800598;716.786454;2.461046;3704.437393;2.172302;248979344.824927;46765157.584878;73610382.000000;0.000000;33.335528;0.000000;25482189688.159161;158992187.183701;1189.325973;10.927221;3322.762502;5.898225;14430656.988609;151726204.025196;75967456.000000;0.000000;15.832856;0.000000;0.000000;0.000000;75642030.000000;9.258326;0.000000;100;1384;1;1032
20200313;140;101636855083.117294;266526118.808517;759.966148;2.510315;3641.369462;2.188248;1647300938.292241;116486225.448623;193613395.000000;0.000000;34.074807;0.000000;63056657445.009010;395949113.570183;1447.184908;11.970895;3470.943805;4.512053;-2469005593.749574;429094190.776629;228741469.000000;0.000000;23.012928;0.000000;0.000000;0.000000;175528653.000000;9.298721;0.000000;100;1384;1;1032
20200313;141;180510726905.327179;368760389.068115;810.186177;2.103658;3653.856748;1.805331;3418988901.575311;170639904.830894;366587607.000000;0.000000;42.645064;0.000000;141907315056.396271;2725974872.133301;2267.490849;34.708672;3427.827655;3.923849;-44577441664.686600;2837240743.765747;806566650.000000;0.000000;37.630090;0.000000;0.000000;0.000000;290986748.000000;9.290120;0.000000;100;1384;1;1032
20200313;142;217054931694.261658;393485955.182678;854.921989;1.985638;3649.442754;1.679233;3974613587.560104;191340228.640738;465142562.000000;0.000000;47.096330;0.000000;314939278261.750000;19237746674.306396;3664.494048;133.861381;3408.433350;3.515869;-201653334053.584381;19370658247.255371;2892882423.000000;0.000000;79.124587;0.000000;0.000000;0.000000;331312775.000000;9.282995;0.000000;100;1384;1;1032
20200313;143;247999256993.172485;395542456.283081;887.327318;1.823876;3663.526791;1.525212;4615898984.844683;199271143.664626;551599884.000000;0.000000;52.826132;0.000000;4518939219937.531250;4808613927878.908203;14505.007638;7805.101438;3366.359172;3.138047;-4390968092699.683105;4808756479904.281250;164302584917.000000;0.000000;1109.259837;0.000000;0.000000;0.000000;371129054.000000;9.279246;0.000000;100;1384;1;1032
20200313;144;302819736671.467468;484337700.259460;911.854599;1.889253;3717.259049;1.565064;5972831964.410618;250743341.616338;692149173.000000;0.000000;52.187795;0.000000;11568795621770.544922;37195888705561.289063;21491.028296;34727.417530;3267.942367;4.341260;-11411288276834.037109;37196119299395.304688;623211242003.000000;0.000000;1754.128848;0.000000;0.000000;0.000000;468251590.000000;9.289420;0.000000;100;1384;1;1032
20200313;145;277045677677.869507;423020366.802002;945.488743;1.879053;3668.956633;1.539031;4986296159.907433;226658876.184225;656595158.000000;0.000000;54.041865;0.000000;16470882342258.750000;82242648329721.531250;27359.062755;68521.838057;3322.638256;4.074885;-16325559750195.109375;82242840826249.968750;1129556644576.000000;0.000000;2998.621565;0.000000;0.000000;0.000000;402466601.000000;9.276725;0.000000;100;1384;1;1032
20200313;146;328340387900.746643;526249877.501770;968.547325;2.029470;3696.789044;1.647060;6093392181.692471;288997322.959311;797140890.000000;0.000000;51.110026;0.000000;21710521467747.964844;153612810994823.000000;29197.210278;103581.273003;3266.701223;5.164896;-21536246764417.261719;153613091001508.531250;1588918226216.000000;0.000000;2713.266537;0.000000;0.000000;0.000000;485694778.000000;9.301328;0.000000;100;1384;1;1032
20200313;147;339947414712.730164;629651638.160095;982.841143;2.387191;3723.117023;1.925569;6201100341.056120;351187416.627569;837500366.000000;0.000000;44.039333;0.000000;18733910083482.226563;129043286124657.343750;26789.447334;92573.950029;3219.971389;6.196018;-18552204499409.042969;129043622574442.031250;1258004283300.000000;0.000000;1932.127442;0.000000;0.000000;0.000000;513224724.000000;9.291151;0.000000;100;1384;1;1032
20200313;148;352922877081.599731;664513115.326965;1000.676171;2.477493;3720.535669;1.984872;6445509679.826150;377362099.853282;885244635.000000;0.000000;43.110492;0.000000;20972478119399.472656;160788976247723.125000;27987.829533;107615.689234;3203.937877;6.419220;-20781995552469.960938;160789329856334.250000;1471325982069.000000;0.000000;2046.950663;0.000000;0.000000;0.000000;534395002.000000;9.267328;0.000000;100;1384;1;1032
20200313;149;351607638568.337219;684811698.920837;1009.228978;2.588398;3725.039715;2.066539;6573633836.717345;392315584.136263;889483606.000000;0.000000;41.583879;0.000000;18387405646677.511719;128820894368180.390625;26328.688730;92548.847422;3191.306900;6.724262;-18196555390207.234375;128821257058500.875000;1213499555225.000000;0.000000;1738.983468;0.000000;0.000000;0.000000;533443160.000000;9.302953;0.000000;100;1384;1;1032
20200313;150;335375172005.364990;571474967.992859;1024.408798;2.299385;3678.270461;1.828250;6067884893.959106;331598229.900832;861180411.000000;0.000000;47.359078;0.000000;20433996151788.542969;145448918919063.781250;28535.562908;101855.950966;3240.964094;5.538063;-20250924727349.992188;145449210990404.312500;1461603874276.000000;0.000000;2434.288855;0.000000;0.000000;0.000000;491434685.000000;9.269689;0.000000;100;1384;1;1032
20200313;151;359373304319.071594;714180444.309998;1026.251567;2.692065;3722.124435;2.135246;6913861802.177250;416063464.505594;924463099.000000;0.000000;40.585222;0.000000;19700421098324.578125;144986479712979.562500;27020.776815;99759.159944;3178.873844;6.802400;-19503103591370.691406;144986851154961.187500;1334330071842.000000;0.000000;1819.683991;0.000000;0.000000;0.000000;547638691.000000;9.277267;0.000000;100;1384;1;1032
20200313;152;355295087912.817444;635128735.082031;1035.488202;2.442556;3684.690392;1.933348;6447496433.170812;372635186.060100;922198248.000000;0.000000;45.027272;0.000000;21922601694444.773438;166466055027024.718750;28824.253437;109752.096408;3217.446769;5.912343;-21727473103257.468750;166466378319429.250000;1583944992279.000000;0.000000;2344.727654;0.000000;0.000000;0.000000;526306475.000000;9.278128;0.000000;100;1384;1;1032
20200313;153;348840000035.009094;716075670.926880;1024.799586;2.776442;3724.335066;2.203243;6836895473.309058;416614452.770700;896097268.000000;0.000000;39.304648;0.000000;14344300010404.583984;79178038726311.703125;23365.143770;64771.766440;3164.832818;6.950281;-14152597043249.148438;79178402786078.500000;840113090253.000000;0.000000;1341.818055;0.000000;0.000000;0.000000;538202151.000000;9.278774;0.000000;100;1384;1;1032
20200313;154;369874954157.850464;765145215.813416;1033.754661;2.826100;3724.818698;2.234699;6922431196.686723;449113488.617009;958434282.000000;0.000000;38.921124;0.000000;16190003327497.494141;100465836815800.296875;24284.809167;75658.918495;3152.029947;7.351855;-15986559155037.359375;100466236471015.515625;985533899345.000000;0.000000;1377.704193;0.000000;0.000000;0.000000;567294043.000000;9.254912;0.000000;100;1384;1;1032
20200313;155;360683406962.791992;655672138.196655;1034.052920;2.480151;3686.198895;1.964062;6983521599.526179;384187526.379910;934886445.000000;0.000000;44.292155;0.000000;18008269221036.785156;118922686536333.015625;26052.893259;86328.749051;3196.118270;6.438332;-17810162499909.335938;118923035157303.312500;1176028560617.000000;0.000000;1775.110944;0.000000;0.000000;0.000000;534895578.000000;9.292791;0.000000;100;1384;1;1032
20200313;156;339338992938.544678;618611313.275146;1034.731669;2.487802;3675.473747;1.970522;6365428794.284732;362494302.719210;880139359.000000;0.000000;44.162011;0.000000;18229350728931.093750;124966725935834.375000;27015.441330;92903.562147;3204.795755;6.156353;-18043167680499.199219;124967042571679.437500;1234449140395.000000;0.000000;1988.564927;0.000000;0.000000;0.000000;501853679.000000;9.281229;0.000000;100;1384;1;1032
20200313;157;376536275793.611145;733747901.326172;1035.296971;2.664289;3703.432658;2.107326;7477684443.016756;430854098.640559;977151045.000000;0.000000;41.305315;0.000000;18130938387471.941406;119785197820103.484375;25561.327350;84750.320175;3167.103735;6.925993;-17923506617713.625000;119785582545770.140625;1161699007720.000000;0.000000;1608.419399;0.000000;0.000000;0.000000;570623701.000000;9.272786;0.000000;100;1384;1;1032
20200313;158;323697710247.357910;596231854.583496;1028.001442;2.493567;3661.150900;1.981361;6963367871.647599;346850475.654563;834109919.000000;0.000000;43.777085;0.000000;19371022924543.464844;146661739414056.906250;28538.293395;108352.905662;3207.658996;6.072329;-19193249091710.929688;146662037615030.906250;1385704054798.000000;0.000000;2246.309758;0.000000;0.000000;0.000000;477783427.000000;9.297142;0.000000;100;1384;1;1032


==> Measurement_Data/Ladekurve_results_Gauss_redMOT.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;46;10572768.304593;16910920.280538;212.518288;752.303241;8794.885818;801.370143;82550229.680676;2888786.630629;5633.000000;0.000000;0.107016;0.000000;22118307.400973;NaN;896.722687;NaN;27573.072744;NaN;103411989.998029;NaN;49717.000000;0.000000;0.182259;0.000000;0.000000;0.000000;233746.000000;7.470435;0.000000;100;1384;1;1032
20200313;47;39685515804.088593;134893408.007347;1187.040643;5.651376;4458.264972;4.006682;-682691624.194081;95831849.927854;118083048.000000;0.000000;23.259338;0.000000;40288976970.528816;53017593.172783;1211.599415;2.243719;2787.229949;1.296504;-1294353986.326071;48383951.757304;122358806.000000;0.000000;73.040265;0.000000;0.000000;0.000000;112770825.000000;7.433563;0.000000;100;1384;1;1032
20200313;48;89230133816.180847;223926321.449677;1198.370962;4.213691;4377.808178;2.972183;-964496999.622326;160608781.392857;268035771.000000;0.000000;31.505287;0.000000;84482788295.654266;187523674.123062;1437.477999;4.219906;2798.110371;1.909182;-5354175398.084407;194285162.356979;304410326.000000;0.000000;54.991273;0.000000;0.000000;0.000000;253923025.000000;7.467576;0.000000;100;1384;1;1032
20200313;49;129318036405.111313;245028597.206940;1251.836484;3.356692;4334.771475;2.284826;-2267795599.881649;185524205.141800;405785609.000000;0.000000;41.892520;0.000000;124271787913.803528;555710723.408188;1702.083242;8.649791;2839.553285;2.776997;-16822596767.519371;599939166.063448;530204338.000000;0.000000;42.774192;0.000000;0.000000;0.000000;375138407.000000;7.474256;0.000000;100;1384;1;1032
20200313;50;151844822482.887848;229282546.516510;1316.371833;2.843268;4328.958905;1.844500;-2577253679.877025;184996543.238200;501035506.000000;0.000000;53.227580;0.000000;158045624482.999451;1416108293.992798;1998.198048;16.936162;2881.590823;3.638368;-34680423032.830856;1508453478.255535;791609398.000000;0.000000;37.693979;0.000000;0.000000;0.000000;446297840.000000;7.468966;0.000000;100;1384;1;1032
20200313;51;173234464798.915192;227088411.928802;1383.227325;2.614035;4338.897170;1.604827;-3448851234.612730;194926191.652188;600644899.000000;0.000000;62.738903;0.000000;209190909428.496796;3825217907.098206;2383.502344;34.414275;2924.141516;4.488000;-70520176939.122116;3974386022.869019;1249822462.000000;0.000000;36.983592;0.000000;0.000000;0.000000;511288336.000000;7.499053;0.000000;100;1384;1;1032
20200313;52;202359645024.365997;299940541.304688;1451.410165;3.101978;4323.847656;1.799731;-5843734303.307864;271629765.772536;736213885.000000;0.000000;57.357906;0.000000;321794091634.942444;12990029212.142944;3011.555327;80.747113;2976.918230;5.135102;-162901904703.605072;13206849606.760559;2429175243.000000;0.000000;43.717122;0.000000;0.000000;0.000000;593022069.000000;7.489055;0.000000;100;1384;1;1032
20200313;53;224548905427.848694;379951662.410370;1503.575371;3.652415;4311.020628;2.027148;-7633443191.799983;356444150.746219;846303389.000000;0.000000;51.885702;0.000000;483417930721.054321;36103615150.180481;3704.733139;166.484264;3015.142698;5.496993;-307820943319.992737;36372988664.385803;4489206875.000000;0.000000;55.536649;0.000000;0.000000;0.000000;651920052.000000;7.478267;0.000000;100;1384;1;1032
20200313;54;235798043549.828278;427486171.280853;1539.208537;3.981793;4291.632236;2.148079;-9127368037.408405;409061845.722860;909761586.000000;0.000000;49.595592;0.000000;666738495873.367065;77937171406.701172;4379.320455;291.781322;3045.070450;5.625007;-482766907397.660339;78235700509.239868;7319007477.000000;0.000000;70.968758;0.000000;0.000000;0.000000;677371079.000000;7.479318;0.000000;100;1384;1;1032
20200313;55;243939385864.042145;473604483.631622;1568.989054;4.317307;4269.637315;2.278183;-10162637627.816788;459555569.159595;959382460.000000;0.000000;47.270771;0.000000;790939162091.403687;111681333550.929321;4749.743742;374.622096;3058.655180;5.559618;-599931428366.541626;111990101308.126038;9416796664.000000;0.000000;82.226610;0.000000;0.000000;0.000000;693477564.000000;7.469059;0.000000;100;1384;1;1032
20200313;56;251864531701.617828;508893472.294708;1593.886344;4.534624;4249.247320;2.351230;-10980456162.600103;498840085.839128;1006269472.000000;0.000000;46.221586;0.000000;843352012395.330933;121175621214.013062;4851.868488;387.507962;3065.981015;5.340520;-645169142324.058105;121482321327.804321;10256704428.000000;0.000000;88.599643;0.000000;0.000000;0.000000;707718741.000000;7.464377;0.000000;100;1384;1;1032
20200313;57;250919126664.425690;472804871.439453;1586.806336;4.207199;4222.621391;2.211467;-10769606342.997419;459939202.213800;998039265.000000;0.000000;49.041577;0.000000;693154555560.830322;73733137733.710815;4312.263665;262.269175;3068.335449;5.124419;-494619025385.242859;74028140841.449646;7492475355.000000;0.000000;75.187279;0.000000;0.000000;0.000000;706069986.000000;7.461217;0.000000;100;1384;1;1032
20200313;58;229270028082.474640;389649265.506531;1565.729510;3.754782;4211.059764;2.017138;-9091151877.996784;374112131.727493;899816506.000000;0.000000;53.373366;0.000000;547393604246.773315;45403928650.677979;3922.753177;191.357733;3065.560058;4.977281;-365211087327.405579;45666429840.145264;5382457828.000000;0.000000;66.119422;0.000000;0.000000;0.000000;650171088.000000;7.470148;0.000000;100;1384;1;1032
20200313;59;253143429686.088684;482359893.114044;1600.876929;4.276525;4212.021058;2.226240;-11067674248.953274;471844164.425299;1015814810.000000;0.000000;48.970454;0.000000;724245995338.541016;79697542981.343384;4406.374487;275.640668;3070.363390;5.035212;-523323426607.632446;79990344567.773682;7999400497.000000;0.000000;79.333388;0.000000;0.000000;0.000000;709449489.000000;7.484191;0.000000;100;1384;1;1032
20200313;60;248600174661.385162;491227708.000061;1604.320835;4.445884;4226.172715;2.298004;-11337273441.091362;482379010.337215;999729684.000000;0.000000;47.486905;0.000000;810088330930.988281;109906350439.493286;4746.626707;359.582145;3073.529171;5.235580;-613488227131.611572;110207848402.863281;9638454222.000000;0.000000;86.691621;0.000000;0.000000;0.000000;700134643.000000;7.496778;0.000000;100;1384;1;1032
20200313;61;251430337953.203857;510688735.270142;1611.013843;4.585812;4236.466186;2.349008;-11706136129.555359;503902872.326546;1015329222.000000;0.000000;46.557471;0.000000;1125732975809.251709;237406849295.308594;5687.810205;647.594456;3075.331697;5.470919;-927970160644.687012;237726729390.790894;16049829317.000000;0.000000;114.602753;0.000000;0.000000;0.000000;709878960.000000;7.471198;0.000000;100;1384;1;1032
20200313;62;260280576416.940643;590077412.402100;1635.134454;5.168719;4247.238395;2.580875;-12780483297.086576;589687308.661581;1066805298.000000;0.000000;42.729212;0.000000;1574946122938.769043;486061353816.875732;6755.846383;1100.701985;3075.866034;5.546261;-1370678067335.552246;486393225979.633911;26670760637.000000;0.000000;155.403940;0.000000;0.000000;0.000000;725275220.000000;7.477008;0.000000;100;1384;1;1032
20200313;63;260774637205.184845;602964017.008484;1636.033228;5.276673;4257.098642;2.624816;-13363554538.167595;603654391.873547;1069417790.000000;0.000000;42.018802;0.000000;1796361655384.137207;648749097681.302734;7239.567207;1370.626325;3073.622273;5.631316;-1592520360921.644043;649086479673.332642;32598402255.000000;0.000000;174.510640;0.000000;0.000000;0.000000;729640338.000000;7.453643;0.000000;100;1384;1;1032
20200313;64;258737873586.449585;629449332.599487;1637.951272;5.558413;4265.182704;2.753315;-13227858721.344231;631418789.432825;1062309136.000000;0.000000;40.078297;0.000000;2042073341081.187500;878021248023.033691;7791.779553;1744.947165;3072.738251;5.758212;-1839993829729.383789;878362623940.555664;39883928292.000000;0.000000;196.292707;0.000000;0.000000;0.000000;724199285.000000;7.471994;0.000000;100;1384;1;1032
20200313;65;260158691574.527740;694839986.002258;1651.887364;6.134907;4276.949391;2.988033;-13145546850.101212;702283455.584450;1077230659.000000;0.000000;37.102395;0.000000;2834595398408.722168;1774376929623.138184;9279.252341;2989.168955;3069.782458;5.866458;-2631091360666.006348;1774722274946.704590;65931657981.000000;0.000000;269.813973;0.000000;0.000000;0.000000;722702855.000000;7.472431;0.000000;100;1384;1;1032
20200313;66;255625256575.429962;676217865.522339;1647.246768;6.072637;4291.277281;2.958243;-13068203245.600882;683467160.967293;1055485715.000000;0.000000;37.404147;0.000000;5689039287656.676758;7725998236343.930664;13389.115875;9218.234711;3066.788539;6.049966;-5490111413158.004883;7726347924894.437500;190932899277.000000;0.000000;536.007851;0.000000;0.000000;0.000000;714767149.000000;7.468627;0.000000;100;1384;1;1032
20200313;67;12871935.034616;7997222.467777;1732.050936;2592.480256;8140.159889;2736.343507;-181959904.002675;5124759.581720;55885.000000;0.000000;0.121019;0.000000;258749596.431622;70035130.076636;14.916195;4.668146;6370.786423;4.658792;-222347485.292528;3623094.610840;9675.000000;0.000000;2.243347;0.000000;0.000000;0.000000;-145185.000000;7.484186;0.000000;100;1384;1;1032
20200313;68;40424489697.320961;133172367.854523;1216.138203;5.660348;4497.303323;3.925516;-434645814.130705;97808488.481742;123230274.000000;0.000000;24.029765;0.000000;41678337721.827400;42222699.078934;1197.089649;1.703221;2761.166367;1.005409;-622999667.309350;37876936.546275;125062470.000000;0.000000;93.604238;0.000000;0.000000;0.000000;116906254.000000;7.469007;0.000000;100;1384;1;1032
20200313;69;88997967371.522446;221388702.223770;1226.254696;4.307860;4410.665485;2.975216;-1283063214.096824;163849435.588244;273558810.000000;0.000000;31.837911;0.000000;85074042404.895020;171780362.679153;1428.296802;3.829450;2767.873148;1.777342;-4948734800.768131;176532721.639648;304582865.000000;0.000000;58.912012;0.000000;0.000000;0.000000;257112860.000000;7.467655;0.000000;100;1384;1;1032
20200313;70;131760573388.145950;252027577.373352;1275.472152;3.473379;4361.307103;2.319230;-2099925527.151596;195804698.669296;421256283.000000;0.000000;41.660602;0.000000;127246915107.602951;564893219.227158;1717.647446;8.627075;2810.072400;2.777224;-16521184987.247179;609291248.350185;547862058.000000;0.000000;43.236086;0.000000;0.000000;0.000000;386882286.000000;7.453112;0.000000;100;1384;1;1032
20200313;71;164813589559.675262;236400349.281921;1346.120063;2.779891;4366.962914;1.754666;-3348855832.430158;196795533.391558;556117741.000000;0.000000;56.586498;0.000000;175294410558.151123;1740828927.114197;2067.791697;18.871974;2847.501752;3.850582;-41401463221.751656;1846890855.178207;908583383.000000;0.000000;37.130917;0.000000;0.000000;0.000000;491861271.000000;7.464055;0.000000;100;1384;1;1032
20200313;72;186793570203.957458;267730134.258545;1408.101518;2.917299;4355.856834;1.749645;-4679105163.914655;235133395.465286;659304172.000000;0.000000;58.071543;0.000000;238830908991.574890;5188271760.400085;2530.016761;41.490064;2899.252966;4.736125;-90473162776.973907;5357428860.254593;1514620617.000000;0.000000;38.015556;0.000000;0.000000;0.000000;559027239.000000;7.467666;0.000000;100;1384;1;1032
20200313;73;215069340211.988770;347822942.861450;1470.071501;3.431332;4342.833616;1.951717;-6566423073.818007;320104999.767584;792513914.000000;0.000000;53.239817;0.000000;388595471123.921631;20359363687.934326;3320.023445;110.195176;2948.241242;5.494607;-220617455764.015564;20601574841.924255;3233916629.000000;0.000000;47.747722;0.000000;0.000000;0.000000;640092088.000000;7.463856;0.000000;100;1384;1;1032
20200313;74;221254074454.725372;424085479.954376;1518.004983;4.179697;4336.556489;2.277541;-7546273264.880159;402937938.358156;841888173.000000;0.000000;46.406739;0.000000;625340082625.809570;71885521532.580933;4419.057885;289.755283;2981.312367;5.963829;-453473030453.059143;72165014070.640259;6926851725.000000;0.000000;69.671567;0.000000;0.000000;0.000000;652862247.000000;7.463403;0.000000;100;1384;1;1032
20200313;75;229935356486.176666;549540475.263885;1570.250888;5.346067;4336.043286;2.772617;-8606886689.122372;538493718.893921;905033675.000000;0.000000;38.823861;0.000000;1318411777292.248047;394276494939.047119;6619.803941;1048.994877;3003.050616;6.273463;-1139737576568.765137;394585274657.201538;21876917809.000000;0.000000;136.516868;0.000000;0.000000;0.000000;668236885.000000;7.485226;0.000000;100;1384;1;1032
20200313;76;240352847509.832977;595328275.573853;1597.868761;5.598107;4320.784078;2.837551;-10054837001.514128;590624381.057507;962676371.000000;0.000000;38.309796;0.000000;4075708710514.321289;4086384552574.085938;11702.452649;5975.547668;3021.058544;6.308765;-3889769033553.341309;4086712622487.584473;119555611275.000000;0.000000;403.091433;0.000000;0.000000;0.000000;690254381.000000;7.488741;0.000000;100;1384;1;1032
20200313;77;255581457298.277313;682928531.369629;1626.566920;6.099213;4310.307525;3.015014;-11801237591.882236;685832386.241152;1042056369.000000;0.000000;36.423008;0.000000;8124674717281.738281;16299828895929.164063;16159.616897;16366.362606;3031.862191;6.453823;-7926571489508.239258;16300186900740.636719;329099314104.000000;0.000000;740.279954;0.000000;0.000000;0.000000;729941491.000000;7.486919;0.000000;100;1384;1;1032
20200313;78;256650851962.059967;694760646.997650;1638.413965;6.201596;4304.722170;3.035199;-12792830402.811327;700838037.345366;1054038042.000000;0.000000;36.334088;0.000000;7814005587464.467773;15048322240741.230469;15832.657104;15398.433300;3038.339957;6.390067;-7615492202546.277344;15048678809898.609375;310111204435.000000;0.000000;715.883996;0.000000;0.000000;0.000000;728240228.000000;7.489254;0.000000;100;1384;1;1032
20200313;79;252260997185.110229;704446635.203400;1643.159213;6.407990;4306.323420;3.120248;-12143509580.302013;712196710.922060;1039009907.000000;0.000000;35.401123;0.000000;7778049022126.856445;15245255469279.605469;15966.180654;15801.700430;3036.520486;6.412665;-7582205760900.800781;15245605380737.242188;311287476728.000000;0.000000;725.922681;0.000000;0.000000;0.000000;714303776.000000;7.484374;0.000000;100;1384;1;1032
20200313;80;278420537748.092041;808047031.044739;1664.761850;6.701567;4300.697217;3.200055;-15099529850.620878;823511199.900354;1161831955.000000;0.000000;34.783079;0.000000;11712456168246.000000;32769522943146.289063;18808.230905;26498.002688;3038.906380;6.554128;-11497393683078.500000;32769913175526.035156;552186596658.000000;0.000000;981.438723;0.000000;0.000000;0.000000;783610769.000000;7.469413;0.000000;100;1384;1;1032
20200313;81;265455559520.232147;746256014.905182;1648.353220;6.460330;4303.241906;3.132593;-13713670110.169590;755800086.464718;1096811614.000000;0.000000;35.327598;0.000000;9948296233914.343750;24333223943995.882813;17650.763478;21760.876478;3036.935099;6.532308;-9743140003862.611328;24333598041873.359375;440151451624.000000;0.000000;868.990338;0.000000;0.000000;0.000000;752927464.000000;7.464200;0.000000;100;1384;1;1032
20200313;82;253256870992.275391;728120416.433044;1645.588977;6.602873;4307.487685;3.206406;-13124353039.615910;736994777.239630;1044654166.000000;0.000000;34.478270;0.000000;7733066538384.556641;15106703525274.369141;15911.419287;15696.314234;3034.825787;6.453241;-7537555317963.468750;15107055692354.312500;308425730009.000000;0.000000;717.042542;0.000000;0.000000;0.000000;716024397.000000;7.472525;0.000000;100;1384;1;1032
20200313;83;260272407430.039368;731002559.212067;1644.286980;6.448237;4308.965604;3.133969;-12978777456.461111;739651420.717161;1072742980.000000;0.000000;35.258196;0.000000;8175288206359.759766;16496758466389.826172;16108.070393;16409.794136;3036.396203;6.486256;-7973621790873.022461;16497124114507.648438;330093159784.000000;0.000000;730.394223;0.000000;0.000000;0.000000;739354138.000000;7.483029;0.000000;100;1384;1;1032
20200313;84;254388968285.465973;772663045.384033;1651.755710;6.991120;4312.596803;3.369347;-12926246539.226301;784592197.747055;1053256202.000000;0.000000;32.878105;0.000000;7962528978747.166016;16058876889735.298828;16086.151654;16379.342795;3033.256239;6.533246;-7765049955746.091797;16059235740806.597656;321065113911.000000;0.000000;724.252968;0.000000;0.000000;0.000000;721760953.000000;7.474007;0.000000;100;1384;1;1032
20200313;85;267926300881.503723;792531580.051422;1654.088479;6.811651;4308.144767;3.279624;-13827737390.759729;805066575.458931;1110871997.000000;0.000000;33.807994;0.000000;9400722606433.060547;21744827897913.867188;17142.800484;19996.343608;3035.379888;6.568247;-9193517234339.048828;21745204050421.816406;403954957815.000000;0.000000;816.254423;0.000000;0.000000;0.000000;755353443.000000;7.463692;0.000000;100;1384;1;1032
20200313;86;261469651563.255463;762878647.990021;1646.050429;6.702844;4310.194748;3.250911;-13254086118.311651;772597943.860706;1078833338.000000;0.000000;34.009949;0.000000;8251586212836.040039;16751522241965.535156;16115.317992;16516.729307;3031.020183;6.575603;-8048803286068.488281;16751894278531.796875;333323747037.000000;0.000000;722.924443;0.000000;0.000000;0.000000;747182173.000000;7.461950;0.000000;100;1384;1;1032
20200313;87;253601407630.239044;680630661.535614;1629.654545;6.132615;4310.170861;3.022527;-11788655452.506882;684454946.808594;1035946068.000000;0.000000;36.371645;0.000000;7286908856592.670898;13219972761250.000000;15347.646143;14071.270326;3027.892817;6.517497;-7090081683774.985352;13220330595816.691406;280333532191.000000;0.000000;663.239509;0.000000;0.000000;0.000000;726778173.000000;7.473804;0.000000;100;1384;1;1032
20200313;88;47969773.314894;9331271.025665;810.446620;371.692161;8494.462378;408.534172;-335631698.420429;3400323.354517;97451.000000;0.000000;0.477293;0.000000;75581223.573522;21402275.444557;1167.742384;613.475225;6643.763851;953.299044;-424414001.905061;5147116.599105;221234.000000;0.000000;0.648661;0.000000;0.000000;0.000000;-343435.000000;7.415168;0.000000;100;1384;1;1032
20200313;89;43831477055.139397;144663568.769791;1209.601010;5.630324;4494.063024;3.923865;-487845706.206822;105477261.488089;132897920.000000;0.000000;23.975071;0.000000;45237734318.413994;57296550.704857;1196.171451;2.132013;2776.087144;1.254353;-815948949.112104;51523763.886196;135638886.000000;0.000000;74.976167;0.000000;0.000000;0.000000;126228763.000000;7.469514;0.000000;100;1384;1;1032
20200313;90;86915217393.115372;202332657.037109;1221.076978;4.010258;4415.792970;2.779463;-1302772632.690860;148950616.663305;266028888.000000;0.000000;34.007873;0.000000;83364203453.126404;181223009.368027;1421.134889;4.114140;2776.972917;1.916056;-5036722745.887275;186040668.752392;296964709.000000;0.000000;54.437817;0.000000;0.000000;0.000000;250427415.000000;7.434953;0.000000;100;1384;1;1032
20200313;91;131116764843.166672;257797736.207535;1274.138618;3.564161;4353.456400;2.383518;-2483966655.777732;199914195.800019;418759660.000000;0.000000;40.515919;0.000000;127416948607.800262;596364360.795105;1707.676751;9.056540;2836.396479;2.894298;-17233550154.367729;643776162.352970;545409629.000000;0.000000;41.167336;0.000000;0.000000;0.000000;384398687.000000;7.437581;0.000000;100;1384;1;1032
20200313;92;153491539116.902618;247561639.268982;1336.435959;3.095598;4347.807714;1.973061;-3509430835.799646;203897002.825014;514188700.000000;0.000000;50.140858;0.000000;161888022578.207611;1571239755.999268;2006.361240;18.331529;2883.818587;3.890817;-36774363438.949821;1672693268.948715;814167537.000000;0.000000;35.383611;0.000000;0.000000;0.000000;455193716.000000;7.450798;0.000000;100;1384;1;1032
20200313;93;188879458811.186829;285138336.434784;1411.710313;3.077149;4340.918556;1.843459;-5645649399.067841;250767262.016107;668375084.000000;0.000000;55.192350;0.000000;238950128649.721527;5203391170.979431;2466.146603;41.108852;2938.465844;4.808053;-88497057209.319839;5383357064.844894;1477121071.000000;0.000000;35.903212;0.000000;0.000000;0.000000;562242290.000000;7.456947;0.000000;100;1384;1;1032
20200313;94;197135722321.567383;315641163.685150;1463.718175;3.382373;4339.131503;1.936134;-6165097602.795203;289014585.435905;723290446.000000;0.000000;53.547928;0.000000;302585278185.558960;11686523632.962830;2899.241411;76.022265;2979.277049;5.375419;-146024059526.275085;11910174463.582535;2198984195.000000;0.000000;39.506831;0.000000;0.000000;0.000000;584021802.000000;7.459044;0.000000;100;1384;1;1032
20200313;95;228626055315.800751;411424290.097687;1519.798589;3.921229;4316.585036;2.141868;-8574869754.754786;390335722.048894;870966988.000000;0.000000;49.386782;0.000000;484259346584.434204;36524341149.378784;3637.932018;166.180974;3020.178770;5.749388;-304251704608.610168;36815354847.347443;4415933504.000000;0.000000;51.471688;0.000000;0.000000;0.000000;669514915.000000;7.459035;0.000000;100;1384;1;1032
20200313;96;229193875765.850861;439800761.097107;1547.759415;4.237808;4306.602835;2.260500;-9570143945.601910;423853640.478333;889193742.000000;0.000000;47.263011;0.000000;628468239310.793457;72946505675.883911;4274.761216;284.669052;3044.204283;5.904624;-449022912072.647156;73253578718.102722;6734186340.000000;0.000000;64.893349;0.000000;0.000000;0.000000;664995219.000000;7.456705;0.000000;100;1384;1;1032
20200313;97;244921479551.395050;525825664.659851;1585.411559;4.820953;4301.821447;2.484968;-10934741715.960550;517056117.281345;973327130.000000;0.000000;43.567839;0.000000;973175801034.045288;190313199778.874878;5337.295355;569.719096;3056.934961;5.980503;-781742999558.095093;190646843730.076294;13019744804.000000;0.000000;94.143040;0.000000;0.000000;0.000000;699800473.000000;7.432005;0.000000;100;1384;1;1032
20200313;98;251951837599.108246;588384137.958008;1610.357654;5.293918;4295.494300;2.669083;-11804460747.558750;585297879.313854;1017020732.000000;0.000000;40.922026;0.000000;1380261849268.170166;408696281841.433838;6389.784251;1005.435588;3066.861682;6.067268;-1183272475038.923340;409046335127.676270;22107397136.000000;0.000000;128.532683;0.000000;0.000000;0.000000;713428044.000000;7.456451;0.000000;100;1384;1;1032
20200313;99;253112954651.963806;611652443.779541;1624.619983;5.506671;4295.353396;2.738683;-12859254718.896351;612485099.538597;1030756539.000000;0.000000;40.081475;0.000000;2066801106825.012451;971708317447.137451;7927.345790;1938.665298;3067.417178;6.123568;-1869997509547.531494;972062490454.665527;41069216922.000000;0.000000;191.213882;0.000000;0.000000;0.000000;713576596.000000;7.431953;0.000000;100;1384;1;1032
20200313;100;251028846452.430939;590507749.796204;1623.406585;5.355544;4288.233511;2.671985;-12511317844.031109;590411315.533325;1021505873.000000;0.000000;41.069821;0.000000;2246818903050.246582;1165551536087.161133;8315.847270;2235.710357;3071.949062;6.076208;-2051575001150.699951;1165901707357.097168;46834351131.000000;0.000000;210.734509;0.000000;0.000000;0.000000;706368453.000000;7.443190;0.000000;100;1384;1;1032
20200313;101;253666273613.589508;640176434.653046;1637.930908;5.776488;4293.232194;2.837885;-13154744977.175991;644653230.725229;1041473543.000000;0.000000;38.862251;0.000000;2620431289942.611328;1612400864380.673340;8992.043317;2852.637985;3071.732826;6.134146;-2423088758349.870117;1612755975718.873291;59063761418.000000;0.000000;242.623869;0.000000;0.000000;0.000000;710120269.000000;7.465037;0.000000;100;1384;1;1032
20200313;102;266684362352.666656;678991415.379303;1646.293587;5.842926;4291.338383;2.848925;-14325406326.099096;686002576.035002;1100511972.000000;0.000000;38.826421;0.000000;3855956208663.818848;3396228370508.306152;10690.067795;4810.881113;3074.685626;6.129346;-3648606953216.828125;3396603310061.548828;103324303568.000000;0.000000;339.127937;0.000000;0.000000;0.000000;747741884.000000;7.436876;0.000000;100;1384;1;1032
20200313;103;247532061017.952423;625220336.841858;1636.941885;5.779505;4293.436686;2.841919;-12350028962.449137;629340344.498968;1015674745.000000;0.000000;38.793525;0.000000;1813875901828.916504;751183727880.671875;7487.192322;1620.559059;3069.628395;6.055241;-1619969517148.631104;751526606490.619141;34042111835.000000;0.000000;173.278262;0.000000;0.000000;0.000000;696509894.000000;7.487872;0.000000;100;1384;1;1032
20200313;104;259760097345.651123;633291804.842133;1642.485759;5.583015;4276.905371;2.743966;-13692459847.266390;637552731.234257;1069458620.000000;0.000000;40.269481;0.000000;2011807193629.736816;871955275325.709961;7701.413147;1740.233333;3073.180029;5.943233;-1808785887444.442871;872310241650.395142;38837092813.000000;0.000000;185.967147;0.000000;0.000000;0.000000;728683584.000000;7.439666;0.000000;100;1384;1;1032
20200313;105;251407150257.722198;585806262.720367;1632.547700;5.317651;4275.871379;2.639325;-12585159131.820906;587120376.704866;1028805883.000000;0.000000;41.721107;0.000000;1579805937139.362793;529485086260.213379;6866.774142;1212.978152;3069.718442;5.873771;-1382510698940.558838;529825531318.562256;27192331049.000000;0.000000;151.706372;0.000000;0.000000;0.000000;710020324.000000;7.462860;0.000000;100;1384;1;1032
20200313;106;260666941658.485229;626085445.052704;1639.061092;5.494189;4277.464957;2.708744;-13500336970.712076;629419619.950718;1070954529.000000;0.000000;40.743663;0.000000;1806365650233.572510;680265029532.069580;7230.303479;1427.650007;3071.075765;5.910502;-1601917889524.335205;680621252442.142700;32737998671.000000;0.000000;166.055321;0.000000;0.000000;0.000000;737125143.000000;7.456391;0.000000;100;1384;1;1032
20200313;107;246338140940.406860;589740638.413452;1628.645849;5.460060;4286.857145;2.711534;-12558863623.253874;590931389.392792;1005653225.000000;0.000000;40.546120;0.000000;1410720879195.321533;429177761214.704834;6527.271853;1052.568534;3066.874463;5.958918;-1217678016919.271484;429515691290.774780;23081430922.000000;0.000000;136.164928;0.000000;0.000000;0.000000;699635550.000000;7.452698;0.000000;100;1384;1;1032
20200313;108;251464762421.817749;642080868.915070;1645.219469;5.857592;4291.071262;2.859282;-13031546701.106661;648395256.145983;1037029022.000000;0.000000;38.671468;0.000000;2089946817433.129639;988223292726.667725;7989.489122;1963.871868;3066.842124;6.064858;-1892857159227.886475;988572637419.420776;41854694739.000000;0.000000;196.015934;0.000000;0.000000;0.000000;710587594.000000;7.471857;0.000000;100;1384;1;1032


==> Measurement_Data/results_neu_blueX_Gauss.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;10;97373094293.956451;147679948.580078;1466.721706;4.607905;4370.849792;3.516547;-699780587.497468;142758033.051197;357994723.000000;0.000000;77.849788;0.000000;53725365823.243958;299905122.591766;2071.400619;12.382800;4193.822644;3.076899;-1085421790.135720;325501178.347758;278954530.000000;0.000000;45.463187;0.000000;0.000000;0.000000;137452257.000000;0.009596;0.000000;1;680;1;1032
20200313;11;97125448945.332306;149543024.746490;1493.375266;4.765239;4384.510603;3.637268;-894427020.517861;145714889.749403;363573255.000000;0.000000;78.665215;0.000000;53739023875.151489;287901526.772873;2091.359541;11.867526;4204.100350;2.890429;-1260029104.885455;312054063.487976;281713987.000000;0.000000;48.779758;0.000000;0.000000;0.000000;136089690.000000;0.009621;0.000000;1;680;1;1032
20200313;12;93028557444.428085;146445633.376083;1525.648509;5.010188;4417.615682;3.873760;-1047100073.153220;143041817.404026;355762944.000000;0.000000;79.350148;0.000000;51539675187.228569;260722709.991539;2112.624863;11.194690;4220.494479;2.677241;-1454879657.987943;282176058.671708;272931712.000000;0.000000;53.135976;0.000000;0.000000;0.000000;128473380.000000;0.009627;0.000000;1;680;1;1032
20200313;13;95928789366.235229;147716086.200302;1540.801448;4.916493;4414.736003;3.768747;-1127088336.313580;145259411.019098;370497751.000000;0.000000;82.591314;0.000000;53282294178.538315;262470164.521355;2127.142749;10.893682;4230.011362;2.571975;-1518726823.446697;283781202.034532;284098857.000000;0.000000;55.647443;0.000000;0.000000;0.000000;131132681.000000;0.009639;0.000000;1;680;1;1032
20200313;14;97626225645.675461;143780256.228500;1549.928020;4.735917;4424.310913;3.643871;-1055645209.375069;141391691.022846;379287005.000000;0.000000;87.174146;0.000000;54110904364.012184;273789717.592255;2144.068977;11.170202;4227.505819;2.580741;-1569543223.747428;295684622.152477;290812775.000000;0.000000;55.797595;0.000000;0.000000;0.000000;132423049.000000;0.009585;0.000000;1;680;1;1032
20200313;15;97134674270.222153;140563039.169510;1575.529342;4.713563;4438.601672;3.627744;-1162603534.234961;138735431.946346;383610706.000000;0.000000;91.358788;0.000000;54120984079.649414;260526827.725182;2169.664038;10.616365;4243.235986;2.398489;-1856910363.000275;280857257.832672;294339203.000000;0.000000;60.692476;0.000000;0.000000;0.000000;130138815.000000;0.009586;0.000000;1;680;1;1032
20200313;16;95152620792.616699;140226740.916473;1606.024808;4.876687;4460.917668;3.769493;-1310205942.528186;138565473.476808;383056590.000000;0.000000;92.990099;0.000000;52970665512.402641;244573758.070953;2188.019298;10.183668;4262.206673;2.275203;-1874073519.431189;263322315.385354;290520319.000000;0.000000;64.533838;0.000000;0.000000;0.000000;124730616.000000;0.009651;0.000000;1;680;1;1032
20200313;17;90420298415.341843;136775077.978699;1638.495197;5.100904;4494.675765;3.992078;-1381254148.479483;134588711.139581;371365062.000000;0.000000;94.204695;0.000000;50292768365.866989;212648542.589500;2207.928558;9.327360;4280.820391;2.058298;-1921183974.694437;228639678.514612;278343122.000000;0.000000;72.004628;0.000000;0.000000;0.000000;116387741.000000;0.009617;0.000000;1;680;1;1032
20200313;18;95700746665.976807;125190884.883560;1628.506502;4.396153;4489.148147;3.441055;-1082523564.056126;123136125.562478;390656233.000000;0.000000;107.550281;0.000000;53353651292.757217;246213925.642868;2234.251508;10.153154;4272.854763;2.162432;-2237205504.676712;264245608.861030;298803817.000000;0.000000;69.182949;0.000000;0.000000;0.000000;122269783.000000;0.009562;0.000000;1;680;1;1032
20200313;19;89730640683.161606;125576542.983673;1674.474399;4.799044;4529.105102;3.797448;-1297501523.159131;122898194.356775;376625061.000000;0.000000;106.611118;0.000000;50103425466.077507;205022865.658157;2254.811039;9.023535;4309.262641;1.920553;-2285943396.093081;219754981.549894;283183214.000000;0.000000;78.815554;0.000000;0.000000;0.000000;111357551.000000;0.009571;0.000000;1;680;1;1032
20200313;20;94068312576.131516;108106298.637543;1657.080401;3.923086;4520.441833;3.108118;-890949135.314769;105747297.245675;390730100.000000;0.000000;126.855183;0.000000;52772210853.574120;244078492.020042;2294.388601;10.148803;4284.334889;2.031215;-2826571648.071717;260876051.005483;303502449.000000;0.000000;75.485882;0.000000;0.000000;0.000000;117040650.000000;0.009688;0.000000;1;680;1;1032
20200313;21;92995574422.051208;137757290.817642;1451.103653;4.498284;4384.603738;3.489205;-516118059.446252;131574500.713723;338260006.000000;0.000000;78.338978;0.000000;51155861711.415169;268697468.364143;2062.166012;11.713946;4260.996763;3.038090;-1072008807.046893;291602797.453866;264428928.000000;0.000000;46.093601;0.000000;0.000000;0.000000;125533421.000000;0.009611;0.000000;1;680;1;1032
20200313;22;87116731544.514618;141685014.010376;1495.204016;5.105311;4411.485983;3.976515;-858424988.656908;136944114.202366;326506599.000000;0.000000;74.332962;0.000000;48039000529.767899;223283511.719543;2073.190386;10.380821;4292.550509;2.701882;-1055425149.732731;242088149.075318;249645122.000000;0.000000;52.163841;0.000000;0.000000;0.000000;115764779.000000;0.009591;0.000000;1;680;1;1032
20200313;23;93368650447.183777;138905864.835785;1495.628135;4.653222;4403.807044;3.602227;-767363824.464954;134633089.377469;350037556.000000;0.000000;81.379255;0.000000;51638942689.539703;250702182.815071;2094.594726;10.811285;4280.651032;2.725670;-1290382631.919386;271524184.008998;271123575.000000;0.000000;52.078284;0.000000;0.000000;0.000000;123842768.000000;0.009644;0.000000;1;680;1;1032
20200313;24;89323905792.197769;141932614.022675;1537.925891;5.113672;4433.033839;3.981944;-1049204849.827613;138534209.302419;344344419.000000;0.000000;79.573103;0.000000;49401535865.071396;220083230.647652;2111.922714;9.924530;4302.562205;2.481904;-1295757796.535435;238080964.883281;261522107.000000;0.000000;57.671388;0.000000;0.000000;0.000000;116441632.000000;0.009601;0.000000;1;680;1;1032
20200313;25;88770244001.375565;135705002.017334;1555.484019;4.994010;4455.085096;3.928396;-1038495367.434074;132226075.484180;346116977.000000;0.000000;84.226258;0.000000;48982736141.910149;212590244.064796;2127.253892;9.646008;4291.324829;2.353955;-1349801008.874657;229780569.096139;261187448.000000;0.000000;61.104162;0.000000;0.000000;0.000000;115873048.000000;0.009591;0.000000;1;680;1;1032
20200313;26;94394423789.894470;140009930.951065;1576.050517;4.853651;4448.307035;3.763923;-1159590945.391120;137727522.092390;372912043.000000;0.000000;89.076348;0.000000;52467251152.197601;238765885.667389;2167.649124;10.072120;4282.653838;2.332335;-1789455962.681556;257416531.742364;285080316.000000;0.000000;62.580449;0.000000;0.000000;0.000000;122688608.000000;0.009615;0.000000;1;680;1;1032
20200313;27;94789196119.812653;139647648.707245;1606.039156;4.885082;4465.434517;3.789799;-1277864482.978085;137759516.324346;381596958.000000;0.000000;92.968653;0.000000;52829754395.821571;238314113.331207;2195.825250;9.953667;4273.705795;2.218329;-2011890624.648364;256445780.633613;290781185.000000;0.000000;66.455744;0.000000;0.000000;0.000000;123231297.000000;0.009638;0.000000;1;680;1;1032
20200313;28;91299292282.689529;142730482.396744;1654.251951;5.282771;4496.357067;4.109352;-1555596666.739205;140912608.436422;378581163.000000;0.000000;93.103985;0.000000;51034674842.757751;221602980.088768;2229.747067;9.551008;4266.625946;2.037216;-2239394917.210901;237903123.318585;285240303.000000;0.000000;73.263289;0.000000;0.000000;0.000000;118711703.000000;0.009588;0.000000;1;680;1;1032
20200313;29;98583686282.433838;135961133.393951;1652.664675;4.646580;4489.700289;3.597544;-1381131275.988912;134530817.033703;408394357.000000;0.000000;105.388882;0.000000;55207727468.137230;261574789.952942;2259.397504;10.377021;4241.156716;2.106055;-2577594985.590082;280206363.354977;312667290.000000;0.000000;71.503057;0.000000;0.000000;0.000000;128588701.000000;0.009666;0.000000;1;680;1;1032
20200313;30;97443000054.870514;133439574.635559;1684.524441;4.670876;4514.831222;3.635196;-1473854905.540356;131678093.835229;411450787.000000;0.000000;110.634207;0.000000;54704591412.030952;254240974.369286;2294.585384;10.158333;4243.027726;1.980889;-2881830248.799582;271672173.499874;314642900.000000;0.000000;77.071246;0.000000;0.000000;0.000000;125816667.000000;0.009639;0.000000;1;680;1;1032
20200313;31;93880612376.358871;129781984.175888;1724.289294;4.775764;4545.782330;3.738152;-1614189491.230869;127464244.264327;405766305.000000;0.000000;115.641669;0.000000;52855600252.072403;231108837.362633;2329.926801;9.535879;4239.328395;1.780914;-3126057556.328877;246334806.783324;308690469.000000;0.000000;86.872111;0.000000;0.000000;0.000000;120729635.000000;0.009631;0.000000;1;680;1;1032
20200313;32;92223164506.242569;155772378.563965;1516.728581;5.309874;4398.454603;4.058891;-1172840540.652357;152593752.326830;350620921.000000;0.000000;73.412880;0.000000;51108522322.705429;258674614.269066;2100.526824;11.196436;4196.984561;2.687928;-1359336443.132226;280219253.657408;269098633.000000;0.000000;52.605565;0.000000;0.000000;0.000000;130420773.000000;0.009614;0.000000;1;680;1;1032
20200313;33;96758159283.137558;150346915.938477;1510.170885;4.883731;4402.644547;3.755458;-1016898799.127925;146682491.696674;366271921.000000;0.000000;79.170267;0.000000;53268898135.483376;277128097.417633;2092.295871;11.500740;4170.506630;2.758111;-1124927975.193574;300418811.374602;279374489.000000;0.000000;51.030068;0.000000;0.000000;0.000000;138476406.000000;0.009645;0.000000;1;680;1;1032
20200313;34;102768152296.520782;151937860.485764;1511.628459;4.627979;4393.464057;3.531194;-955675035.022871;148770844.609249;389397844.000000;0.000000;83.458172;0.000000;56476337918.093094;306885267.809395;2104.599135;11.987255;4154.382219;2.813518;-1083459199.471577;332423210.854615;297937967.000000;0.000000;50.200089;0.000000;0.000000;0.000000;147104783.000000;0.009659;0.000000;1;680;1;1032
20200313;35;101875049732.982483;148263943.839813;1536.205373;4.646014;4417.183278;3.575252;-1035813147.367245;145427487.535573;392289829.000000;0.000000;86.886114;0.000000;56021113788.909294;295999897.602051;2124.162341;11.634528;4156.666669;2.667552;-1251527295.096306;320187880.530859;298283602.000000;0.000000;53.328276;0.000000;0.000000;0.000000;144971521.000000;0.009655;0.000000;1;680;1;1032
20200313;36;96943625871.228531;152599679.233261;1593.863121;5.166253;4447.274549;3.971345;-1481106388.110881;151007970.960448;387311343.000000;0.000000;85.856647;0.000000;53764756364.392586;247374725.369202;2169.595271;10.113123;4197.520044;2.232297;-1744549587.328311;266695643.550362;292392577.000000;0.000000;64.971668;0.000000;0.000000;0.000000;134139477.000000;0.009585;0.000000;1;680;1;1032
20200313;37;102019046209.035965;145925340.927032;1586.923176;4.690885;4448.334627;3.620296;-1239241300.553195;144041863.050042;405814066.000000;0.000000;93.637843;0.000000;56402772251.389778;279041607.702988;2175.796214;10.850667;4171.933107;2.349475;-1718415375.784115;300707261.629001;307615774.000000;0.000000;61.757544;0.000000;0.000000;0.000000;142301160.000000;0.009641;0.000000;1;680;1;1032
20200313;38;93345899264.677505;148568428.400589;1652.185800;5.366214;4491.460565;4.161660;-1694988013.151100;146886916.731666;386584168.000000;0.000000;91.242667;0.000000;52081594395.917282;221718697.667290;2228.434696;9.332585;4226.312942;1.948148;-2283935532.119908;238028489.455258;290920361.000000;0.000000;76.286685;0.000000;0.000000;0.000000;125336788.000000;0.009655;0.000000;1;680;1;1032
20200313;39;98414292958.875900;137987754.882538;1638.371669;4.714053;4487.726462;3.668694;-1365905219.996970;136154033.659403;404166712.000000;0.000000;101.690447;0.000000;54629238984.866226;258711438.599991;2228.249718;10.366378;4206.551239;2.141828;-2123416862.916682;277735437.283668;305125810.000000;0.000000;69.263443;0.000000;0.000000;0.000000;132273298.000000;0.009617;0.000000;1;680;1;1032
20200313;40;94384755366.180008;142287796.835052;1687.544607;5.143538;4515.347165;3.998810;-1694167066.666550;140472135.306888;399251954.000000;0.000000;100.921658;0.000000;52916405351.126877;228742491.885925;2280.568372;9.454568;4240.965560;1.871706;-2741204873.923100;244666201.272567;302498598.000000;0.000000;81.110734;0.000000;0.000000;0.000000;123230244.000000;0.009594;0.000000;1;680;1;1032
20200313;41;100965646769.592926;131227205.306747;1672.173982;4.393777;4494.777502;3.383926;-1345295807.242550;130179210.470877;423199385.000000;0.000000;114.827149;0.000000;56845653521.363243;282466400.053963;2305.068734;10.821863;4206.117269;2.040907;-3073377218.114303;301551154.883266;328451371.000000;0.000000;74.830753;0.000000;0.000000;0.000000;133564532.000000;0.009605;0.000000;1;680;1;1032
20200313;42;93482835222.194931;132253066.635422;1730.026316;4.892335;4548.613472;3.827231;-1668526139.176804;129878116.265283;405391389.000000;0.000000;113.913092;0.000000;52754772224.129509;229920923.926147;2343.177861;9.497350;4237.402725;1.744758;-3316627219.595975;244838934.512679;309853883.000000;0.000000;89.111118;0.000000;0.000000;0.000000;120153694.000000;0.009629;0.000000;1;680;1;1032
20200313;43;94006545079.656052;151072341.334488;1502.469041;5.001940;4388.766980;3.816699;-998098173.048093;147582578.872360;354041000.000000;0.000000;76.063159;0.000000;51983329316.755013;274950310.594406;2110.538073;11.689038;4196.867651;2.771824;-1413440970.253242;297651491.168559;275009196.000000;0.000000;51.199469;0.000000;0.000000;0.000000;132256263.000000;0.009633;0.000000;1;680;1;1032
20200313;44;97324441801.988419;147687734.485825;1503.708283;4.740423;4395.102890;3.633274;-778063551.660781;144056640.448116;366838956.000000;0.000000;80.582820;0.000000;53439559092.300911;283767604.945389;2101.793643;11.724627;4166.215290;2.774153;-1016436788.527354;307424925.447410;281541795.000000;0.000000;50.895944;0.000000;0.000000;0.000000;138777091.000000;0.009632;0.000000;1;680;1;1032
20200313;45;98243757044.748138;148722898.859268;1531.579493;4.801058;4406.587654;3.670835;-1120250220.900443;146145001.706052;377167654.000000;0.000000;83.212019;0.000000;54184666505.416046;278975320.432274;2131.949825;11.341676;4177.792164;2.597885;-1429371256.809055;301585324.687844;289563168.000000;0.000000;54.985940;0.000000;0.000000;0.000000;138635899.000000;0.009694;0.000000;1;680;1;1032
20200313;46;98735645049.494522;147924842.352737;1554.282390;4.826973;4425.969791;3.711901;-1198703721.843750;145607580.434605;384674882.000000;0.000000;86.123709;0.000000;54420089001.978638;265633362.454147;2149.103108;10.740293;4185.603320;2.417238;-1509187125.121019;286806538.109583;293161162.000000;0.000000;59.498253;0.000000;0.000000;0.000000;137707603.000000;0.009701;0.000000;1;680;1;1032
20200313;47;102051695238.901596;147193470.903015;1567.540381;4.665501;4427.579174;3.571680;-1200884355.506855;145463416.406912;400985710.000000;0.000000;90.897682;0.000000;56372375512.383095;284104997.972107;2171.423597;11.060666;4176.278566;2.412367;-1687260568.574850;306260758.995420;306832122.000000;0.000000;60.069354;0.000000;0.000000;0.000000;142231942.000000;0.009615;0.000000;1;680;1;1032
20200313;48;102797565441.474930;146754221.750977;1585.613559;4.659393;4438.549736;3.569818;-1243516434.840172;145311777.047435;408573425.000000;0.000000;93.790745;0.000000;56782199481.264671;283340557.313858;2189.808415;10.933330;4175.439014;2.330891;-1769384306.867460;305025159.082260;311679520.000000;0.000000;62.587181;0.000000;0.000000;0.000000;142175136.000000;0.009695;0.000000;1;680;1;1032
20200313;49;101804618769.796753;139651331.586823;1603.486172;4.548993;4466.537056;3.536311;-1177434565.606862;137602838.438607;409187761.000000;0.000000;99.504194;0.000000;56058975256.229828;277608893.685501;2208.812504;10.831666;4172.913976;2.253951;-1851997489.195022;298434983.546655;310380152.000000;0.000000;65.167129;0.000000;0.000000;0.000000;139855527.000000;0.009662;0.000000;1;680;1;1032
20200313;50;103326991203.878082;140315942.741776;1630.410928;4.524414;4468.935586;3.480512;-1322385411.562983;139167298.275133;422280275.000000;0.000000;104.115308;0.000000;57486103661.057228;293720374.643578;2253.085881;11.142583;4178.536599;2.203800;-2449535293.767534;314724075.365096;324661323.000000;0.000000;67.785985;0.000000;0.000000;0.000000;140441206.000000;0.009641;0.000000;1;680;1;1032
20200313;51;99021443831.577042;133579733.889755;1668.592327;4.598570;4515.117516;3.607609;-1411064445.075399;131324926.425271;414161220.000000;0.000000;109.836302;0.000000;55063248676.607109;257302070.882774;2285.576676;10.173254;4185.210228;1.941858;-2700204148.322620;275049832.532523;315462370.000000;0.000000;77.918195;0.000000;0.000000;0.000000;133023946.000000;0.009672;0.000000;1;680;1;1032
20200313;52;98862048895.832962;133470911.232559;1700.055304;4.629553;4527.058403;3.611712;-1536577410.418318;131482336.282777;421291397.000000;0.000000;114.570567;0.000000;55468863534.292557;263094849.169456;2332.735768;10.304304;4192.508445;1.867387;-3262625809.234857;280295403.870046;324343166.000000;0.000000;82.543412;0.000000;0.000000;0.000000;131169621.000000;0.009661;0.000000;1;680;1;1032
20200313;53;98306743264.403488;127429792.019882;1722.496860;4.486753;4550.728496;3.529497;-1503467633.969331;124842935.059102;424455028.000000;0.000000;122.958143;0.000000;55096525352.268219;256362495.727211;2360.938112;10.088400;4182.954443;1.759920;-3410979438.558452;272563566.321296;326060919.000000;0.000000;88.449796;0.000000;0.000000;0.000000;129830241.000000;0.009607;0.000000;1;680;1;1032


==> Measurement_Data/results_neu_blueY_Gauss.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;10;96023148740.496216;224280833.981583;1709.954703;5.688398;4638.785696;3.680594;-353676703.534977;181970947.650000;411576419.000000;0.000000;33.215285;0.000000;84890707375.164124;353857211.714249;2369.705804;9.021092;4160.500544;1.540015;-6312034878.541888;375940669.575350;504248389.000000;0.000000;101.202882;0.000000;0.000000;0.000000;206757293.000000;0.008571;0.000000;1;1384;1;1032
20200313;11;96081471491.155090;217091083.614151;1737.044972;5.608485;4657.483262;3.565115;-594380543.885684;179780637.005280;418350838.000000;0.000000;34.566320;0.000000;85679462071.539352;299591831.080154;2390.239271;7.563574;4165.120675;1.263420;-6654665784.969975;317841864.523269;513343472.000000;0.000000;124.380382;0.000000;0.000000;0.000000;207737554.000000;0.008591;0.000000;1;1384;1;1032
20200313;12;92600182204.368088;197632688.178604;1770.756591;5.426526;4698.794737;3.365122;-912402560.635172;168051089.679190;411017812.000000;0.000000;36.979331;0.000000;83647251474.955826;217435838.923416;2418.458623;5.620393;4172.538569;0.912042;-7054086156.477056;230248151.940351;507084425.000000;0.000000;174.299183;0.000000;0.000000;0.000000;200823767.000000;0.008641;0.000000;1;1384;1;1032
20200313;13;95426436172.375076;198647127.976349;1778.073592;5.313012;4688.614289;3.282945;-903229478.608679;169589722.313991;425312720.000000;0.000000;37.986583;0.000000;85827627021.169876;214148068.963333;2418.407755;5.399333;4184.831127;0.882050;-6746029967.653793;226786192.059517;520291303.000000;0.000000;180.452332;0.000000;0.000000;0.000000;204169728.000000;0.008654;0.000000;1;1384;1;1032
20200313;14;97134715522.497696;192291221.721558;1775.704360;5.044402;4686.036977;3.122450;-799529588.133676;163868868.858555;432349607.000000;0.000000;39.912021;0.000000;86943309967.925339;229290704.708389;2423.358932;5.705105;4182.228118;0.925379;-6565878405.142589;242737524.888397;528133661.000000;0.000000;172.284477;0.000000;0.000000;0.000000;206582625.000000;0.008595;0.000000;1;1384;1;1032
20200313;15;96861166254.545380;183367042.001083;1796.611181;4.889001;4698.716074;2.982325;-926955167.653674;158598552.270827;436208101.000000;0.000000;42.038436;0.000000;87379864222.987732;191546791.171417;2445.447826;4.743271;4193.145355;0.754759;-6900622780.606809;202499945.605814;535623597.000000;0.000000;213.298312;0.000000;0.000000;0.000000;205167203.000000;0.008599;0.000000;1;1384;1;1032
20200313;16;95206431522.894012;172631100.711731;1824.812119;4.767372;4723.305305;2.847257;-1135365611.899909;152354331.898815;435486181.000000;0.000000;44.384874;0.000000;86083512380.099854;146749337.208160;2455.944061;3.690998;4204.423037;0.584218;-6548480663.135634;155048719.147012;529942053.000000;0.000000;277.048795;0.000000;0.000000;0.000000;200263024.000000;0.008593;0.000000;1;1384;1;1032
20200313;17;90960178696.163895;157242716.490479;1857.748533;4.639452;4762.503142;2.697230;-1372301025.832122;142100738.491598;423572900.000000;0.000000;47.283481;0.000000;82921310508.694382;103676558.969681;2474.212688;2.707550;4210.678704;0.421405;-6452244521.741731;109417555.904912;514272287.000000;0.000000;387.133334;0.000000;0.000000;0.000000;191961652.000000;0.008650;0.000000;1;1384;1;1032
20200313;18;95793673069.371887;153177988.280869;1823.843533;4.202553;4725.464277;2.510919;-886616781.815663;135130812.744443;437939722.000000;0.000000;50.315989;0.000000;86677863176.411545;142466490.929626;2480.617844;3.560136;4214.728598;0.551516;-6671637057.134025;150299835.413779;538961812.000000;0.000000;296.694377;0.000000;0.000000;0.000000;197627848.000000;0.008574;0.000000;1;1384;1;1032
20200313;19;90376638378.432617;138504673.841599;1872.721689;4.148811;4776.637674;2.382815;-1250510130.990537;126439460.692575;424247565.000000;0.000000;53.743556;0.000000;82736229175.743011;106715339.065582;2493.661709;2.798529;4236.813924;0.433427;-6338104002.604698;112514272.363931;517157937.000000;0.000000;380.543384;0.000000;0.000000;0.000000;186622334.000000;0.008536;0.000000;1;1384;1;1032
20200313;20;94229681572.160355;130791721.585541;1829.102004;3.660364;4732.267492;2.177629;-668702708.075850;115832680.610027;432031670.000000;0.000000;58.102067;0.000000;85935330538.467300;150629387.821579;2516.203639;3.797407;4221.380363;0.567770;-7110685825.510659;158571499.784894;542010216.000000;0.000000;292.522739;0.000000;0.000000;0.000000;191411700.000000;0.008641;0.000000;1;1384;1;1032
20200313;21;91858733553.905807;210846896.763077;1694.252369;5.535254;4651.541381;3.610550;-297209395.126650;169328570.408901;390111264.000000;0.000000;33.699943;0.000000;80425673345.645386;271890985.294464;2351.261636;7.360071;4230.872380;1.334271;-5563857495.801616;289356596.029280;474007920.000000;0.000000;116.809560;0.000000;0.000000;0.000000;188644695.000000;0.008627;0.000000;1;1384;1;1032
20200313;22;86720243032.216156;193579312.834167;1751.774726;5.610054;4703.107952;3.519125;-813944154.918814;162555145.703553;380792755.000000;0.000000;35.165755;0.000000;76883796508.619400;166366632.668549;2363.079645;4.717257;4251.639586;0.854625;-5227096508.723953;176935965.598545;455410579.000000;0.000000;183.634069;0.000000;0.000000;0.000000;179889871.000000;0.008571;0.000000;1;1384;1;1032
20200313;23;92605382670.767502;199566151.918915;1734.252948;5.344857;4672.745505;3.398505;-563194706.599259;165155387.602123;402567404.000000;0.000000;36.229730;0.000000;81932569549.379272;207682355.167557;2378.156190;5.520463;4247.472166;0.980481;-5787880506.023430;220642334.227421;488412628.000000;0.000000;160.934191;0.000000;0.000000;0.000000;189247997.000000;0.008638;0.000000;1;1384;1;1032
20200313;24;89234992619.280396;185881411.978302;1785.931840;5.353401;4720.976865;3.280458;-1018165243.086026;159965745.007726;399475369.000000;0.000000;38.098005;0.000000;79781977961.219635;141020838.072983;2397.289804;3.850445;4257.330972;0.673491;-5630651384.553631;149640249.626640;479419034.000000;0.000000;236.336381;0.000000;0.000000;0.000000;183545311.000000;0.008611;0.000000;1;1384;1;1032
20200313;25;88835150984.419357;173259059.128159;1791.525963;5.032873;4732.142054;3.069379;-1015676582.801709;149796285.236651;398931092.000000;0.000000;40.782158;0.000000;79500962166.580200;122007824.397736;2404.797686;3.337306;4241.104666;0.572713;-5628644599.552136;129382161.912436;479226543.000000;0.000000;278.207528;0.000000;0.000000;0.000000;184844994.000000;0.008581;0.000000;1;1384;1;1032
20200313;26;94280390683.727798;178790277.425400;1801.271403;4.915953;4713.902072;2.984848;-999362946.315110;155316832.783136;425687073.000000;0.000000;42.056960;0.000000;84741262028.174393;148910614.022919;2440.017431;3.813744;4229.512091;0.624255;-6382938843.158560;157528413.239076;518295921.000000;0.000000;258.436437;0.000000;0.000000;0.000000;194961290.000000;0.008611;0.000000;1;1384;1;1032
20200313;27;94896931594.479660;171767122.821198;1825.763301;4.763382;4729.059363;2.841202;-1130441170.820016;151761274.133943;434296749.000000;0.000000;44.490511;0.000000;85940648539.877106;134926963.330887;2465.012986;3.400881;4212.542930;0.535451;-6717265773.989870;142484227.478629;531016203.000000;0.000000;303.648473;0.000000;0.000000;0.000000;198321179.000000;0.008611;0.000000;1;1384;1;1032
20200313;28;91904196731.359406;159256715.078125;1873.834413;4.690720;4766.725466;2.695284;-1532140048.403132;145346681.599230;431674594.000000;0.000000;47.529844;0.000000;84586217583.701965;124932590.832596;2500.538392;3.192450;4190.079971;0.476394;-7222576624.194733;131610194.600028;530179665.000000;0.000000;345.145509;0.000000;0.000000;0.000000;196984325.000000;0.008597;0.000000;1;1384;1;1032
20200313;29;98728282815.919296;160006292.590897;1850.669466;4.324251;4731.611021;2.535717;-1146618061.894931;143577412.734540;457994621.000000;0.000000;50.201993;0.000000;90560624141.552673;157284825.893417;2519.452089;3.749094;4172.951843;0.542304;-7870046821.312958;165476582.304317;571920213.000000;0.000000;304.835365;0.000000;0.000000;0.000000;209577041.000000;0.008697;0.000000;1;1384;1;1032
20200313;30;97825451586.859283;149895275.402618;1876.606232;4.149943;4753.653421;2.383906;-1282096373.701705;136856337.364990;460166448.000000;0.000000;53.782854;0.000000;90913065544.632919;158222395.036407;2559.515513;3.755064;4165.553846;0.517182;-8654739536.943275;166056084.521949;583275860.000000;0.000000;324.401296;0.000000;0.000000;0.000000;208814315.000000;0.008630;0.000000;1;1384;1;1032
20200313;31;94621745094.145660;137091083.432373;1912.022669;3.999959;4784.879974;2.231472;-1516509414.475422;128042661.638473;453496485.000000;0.000000;58.013891;0.000000;89065267983.338928;125797884.595337;2592.615062;3.044851;4146.416617;0.400043;-9016450780.206186;131757591.424746;578810437.000000;0.000000;423.911869;0.000000;0.000000;0.000000;205411834.000000;0.008619;0.000000;1;1384;1;1032
20200313;32;91799106218.336243;213816206.823380;1785.465964;5.977468;4703.873250;3.670422;-1130345179.762689;183678034.090078;410846852.000000;0.000000;34.047481;0.000000;83812958815.477585;238003408.348358;2436.534384;6.124480;4139.160761;0.957316;-7783548254.095267;251671180.788399;511886471.000000;0.000000;166.669703;0.000000;0.000000;0.000000;204799196.000000;0.008603;0.000000;1;1384;1;1032
20200313;33;96038212012.705872;214217584.039688;1760.473400;5.630151;4685.174460;3.518668;-844621366.923306;180686744.534393;423802455.000000;0.000000;35.261387;0.000000;86081770097.125458;277368065.380325;2400.149998;6.950540;4122.390941;1.125398;-6776346199.369800;293996455.720810;517892364.000000;0.000000;139.633642;0.000000;0.000000;0.000000;215140635.000000;0.008598;0.000000;1;1384;1;1032
20200313;34;101704187355.866608;222874309.130661;1749.327934;5.483592;4660.386929;3.458963;-621554319.815989;186177356.810195;445964203.000000;0.000000;35.755752;0.000000;90577299059.263290;343598226.538513;2402.609316;8.178835;4113.878779;1.315959;-6808674950.725718;364121113.092416;545497114.000000;0.000000;119.444628;0.000000;0.000000;0.000000;225888653.000000;0.008628;0.000000;1;1384;1;1032
20200313;35;101160072662.484909;209389207.210114;1768.879864;5.251061;4682.504902;3.265472;-772088981.365751;177575273.887779;448536103.000000;0.000000;38.088839;0.000000;90591884338.486069;305701284.338806;2418.672922;7.271511;4112.534914;1.147474;-6971591991.871491;323601927.599741;549232680.000000;0.000000;137.800289;0.000000;0.000000;0.000000;225404642.000000;0.008610;0.000000;1;1384;1;1032
20200313;36;97004657374.748764;192452778.782257;1833.896668;5.245257;4730.556194;3.111138;-1405295174.716188;170921613.434881;445920442.000000;0.000000;40.723835;0.000000;89443461100.382339;169337663.188690;2493.992084;4.077594;4131.961352;0.594535;-8571356785.658363;178388860.731648;559156788.000000;0.000000;274.149159;0.000000;0.000000;0.000000;215703375.000000;0.008603;0.000000;1;1384;1;1032
20200313;37;101774368576.062286;191276343.727859;1808.768168;4.891275;4707.783143;2.957404;-1046179137.491021;166873069.366990;461435770.000000;0.000000;42.539307;0.000000;92580005337.980820;238283177.827835;2474.522440;5.540341;4116.141572;0.820418;-8019947931.286569;251308869.728980;574246732.000000;0.000000;196.915285;0.000000;0.000000;0.000000;225979163.000000;0.008638;0.000000;1;1384;1;1032
20200313;38;94049543469.577057;169374419.916748;1882.084319;4.897067;4772.560747;2.795516;-1748991033.301958;155401191.524409;443696193.000000;0.000000;45.929726;0.000000;88032861993.493393;139464877.619125;2547.155131;3.413606;4143.928917;0.471274;-9139123041.993242;146453695.061291;562069671.000000;0.000000;353.439622;0.000000;0.000000;0.000000;208142289.000000;0.008628;0.000000;1;1384;1;1032
20200313;39;98667426866.197495;166621616.578964;1847.912181;4.502009;4740.850323;2.641927;-1247316944.359449;149393546.454496;457030375.000000;0.000000;48.144515;0.000000;90610268398.802994;161874286.004730;2512.640414;3.848294;4137.672350;0.550755;-8077325087.896852;170334424.895844;570686622.000000;0.000000;298.235429;0.000000;0.000000;0.000000;215898695.000000;0.008584;0.000000;1;1384;1;1032
20200313;40;95145711515.815125;155665086.826950;1898.262405;4.485723;4778.002247;2.529664;-1680697787.639640;144205107.203479;452725961.000000;0.000000;50.983318;0.000000;89161049100.037842;134337142.787033;2570.366097;3.248539;4152.868434;0.438995;-9064593930.479439;140886296.905905;574460390.000000;0.000000;383.241054;0.000000;0.000000;0.000000;207276835.000000;0.008580;0.000000;1;1384;1;1032
20200313;41;101065370796.192169;156243678.150955;1861.138777;4.146240;4726.376142;2.415693;-1067953881.660260;141007074.907550;471488458.000000;0.000000;52.852822;0.000000;93564599750.787888;193513678.734528;2559.213007;4.453620;4131.197589;0.602805;-8840745081.540945;203049885.337564;600216504.000000;0.000000;277.246100;0.000000;0.000000;0.000000;219210389.000000;0.008598;0.000000;1;1384;1;1032
20200313;42;94292423928.795410;136824285.555191;1918.441848;4.019111;4789.443219;2.230356;-1591258818.942751;128289966.563794;453435349.000000;0.000000;58.143974;0.000000;89560585450.333359;135258194.796539;2618.605152;3.255788;4139.584230;0.414155;-9852921977.229256;141455661.636372;587864015.000000;0.000000;413.321428;0.000000;0.000000;0.000000;205686432.000000;0.008603;0.000000;1;1384;1;1032
20200313;43;93300710280.196701;217697397.088501;1765.275745;5.906377;4683.203213;3.681002;-899679172.801519;184186558.257703;412845389.000000;0.000000;33.753714;0.000000;84290865423.840759;262137575.982513;2433.766517;6.707035;4137.271864;1.050842;-7498228543.818578;277239588.800830;514220468.000000;0.000000;151.649773;0.000000;0.000000;0.000000;206606212.000000;0.008692;0.000000;1;1384;1;1032
20200313;44;96586833326.662659;213924355.196716;1752.301182;5.556631;4671.038924;3.495078;-709371971.686622;179225916.775155;424244886.000000;0.000000;35.416106;0.000000;85835379504.578339;283861607.168045;2402.561417;7.129204;4110.890368;1.145817;-6410138515.680346;300813507.004277;516928842.000000;0.000000;137.147393;0.000000;0.000000;0.000000;215554627.000000;0.008634;0.000000;1;1384;1;1032
20200313;45;97652796542.926498;211488033.032288;1778.615702;5.528914;4687.531828;3.415566;-958011468.827217;180599918.663852;435368237.000000;0.000000;36.517473;0.000000;87892682804.343979;256901898.298141;2442.038953;6.295689;4116.226220;0.968122;-7386161546.908840;271522371.450230;538016064.000000;0.000000;164.826729;0.000000;0.000000;0.000000;217717939.000000;0.008642;0.000000;1;1384;1;1032
20200313;46;98415627503.165085;202626340.433594;1795.649438;5.316046;4703.975194;3.242994;-1085804330.664140;175229490.251841;442971264.000000;0.000000;38.648069;0.000000;88953448379.563843;215064646.944962;2458.902368;5.207850;4124.517607;0.788032;-7605651655.743476;227061142.867093;548269401.000000;0.000000;203.939341;0.000000;0.000000;0.000000;217948186.000000;0.008670;0.000000;1;1384;1;1032
20200313;47;101587984097.123489;201448683.493912;1796.620032;5.119017;4692.434277;3.124749;-971663521.266115;174140197.750888;457497278.000000;0.000000;40.123310;0.000000;91670732694.660797;246735779.578659;2467.507937;5.794228;4115.457253;0.864760;-7661675850.924979;260340608.730051;566994956.000000;0.000000;186.309313;0.000000;0.000000;0.000000;224612292.000000;0.008621;0.000000;1;1384;1;1032
20200313;48;102478704826.423340;195835504.332672;1809.748253;4.973618;4700.057640;3.007876;-1025898739.267833;170836810.366731;464880927.000000;0.000000;41.838388;0.000000;92652134734.110992;238463357.847794;2480.878346;5.538967;4113.256814;0.813250;-7717158151.288518;251392570.233097;576170254.000000;0.000000;199.083791;0.000000;0.000000;0.000000;226108267.000000;0.008670;0.000000;1;1384;1;1032
20200313;49;101788661809.604568;181546876.075897;1820.034363;4.676242;4721.644179;2.802210;-1058231608.550855;159719613.702952;464375103.000000;0.000000;45.037464;0.000000;92522096414.178452;208633943.777374;2501.305828;4.850763;4108.400625;0.694280;-8058854163.882876;219656151.575098;580099103.000000;0.000000;234.925400;0.000000;0.000000;0.000000;225262293.000000;0.008648;0.000000;1;1384;1;1032
20200313;50;103260774184.254166;177409798.615402;1837.165919;4.545841;4715.683326;2.695158;-1091787799.029038;157660763.378347;475525369.000000;0.000000;47.055635;0.000000;94516426198.723389;226845543.064026;2531.348237;5.161844;4106.977521;0.713425;-8600383711.415968;238386619.506509;599720814.000000;0.000000;231.233270;0.000000;0.000000;0.000000;227213018.000000;0.008646;0.000000;1;1384;1;1032
20200313;51;99510201960.340454;156909831.096420;1870.197470;4.258892;4761.233027;2.455070;-1360669628.020816;142829612.386397;466492867.000000;0.000000;52.128774;0.000000;92832825915.336746;149408768.419708;2581.192626;3.461074;4099.054280;0.450671;-9681921227.789625;156543863.713551;600636778.000000;0.000000;372.862828;0.000000;0.000000;0.000000;221755582.000000;0.008639;0.000000;1;1384;1;1032
20200313;52;99432119780.537994;150038011.979721;1893.743398;4.125431;4767.839208;2.337123;-1438238046.245797;138511164.920879;471995398.000000;0.000000;55.117424;0.000000;93672711397.082260;159584227.153000;2618.911189;3.665597;4098.653267;0.457489;-10282052178.657188;166852968.468430;614927332.000000;0.000000;372.668980;0.000000;0.000000;0.000000;220511593.000000;0.008644;0.000000;1;1384;1;1032
20200313;53;99020212270.748276;139208177.966385;1906.849321;3.871264;4782.060446;2.168575;-1450938931.129786;129620563.026225;473293090.000000;0.000000;59.612423;0.000000;93568577086.098694;150750630.427048;2639.928750;3.466064;4083.436850;0.420158;-10385502743.753426;157427117.515331;619173222.000000;0.000000;408.551484;0.000000;0.000000;0.000000;221011006.000000;0.008642;0.000000;1;1384;1;1032


==> Measurement_Data/results_neu_rot_x_Gauss.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;0;88277408984.501877;64161096.970718;1853.315327;3.063815;5756.311139;2.782554;-708795604.556581;56373646.306441;410099113.000000;0.000000;147.523358;0.000000;56631352126.559517;80788132.201851;2320.199504;3.855277;2754.988609;1.381225;-2352852238.321121;87049587.370411;329361017.000000;0.000000;128.323318;0.000000;0.000000;0.000000;230162674.000000;0.009585;0.000000;1;850;1;1032
20200313;1;98606480870.369873;64939399.016998;2012.408130;2.923442;5838.119112;2.664236;-1243270314.110422;57659142.813218;497406501.000000;0.000000;188.533875;0.000000;63632420273.864624;37200917.081963;2342.855263;1.575729;2764.345256;0.551810;-2015510111.529828;40096641.082383;373692031.000000;0.000000;324.320336;0.000000;0.000000;0.000000;258734007.000000;0.009653;0.000000;1;850;1;1032
20200313;2;72383245987.299377;51992262.895447;2168.605760;3.265176;5908.103079;2.941324;-1172046116.791060;46315831.005954;393467256.000000;0.000000;203.841901;0.000000;47413301530.009544;46064525.778656;2403.603925;2.619067;2765.342974;0.873993;-1523998362.720374;49659686.890886;285662371.000000;0.000000;211.263908;0.000000;0.000000;0.000000;191299663.000000;0.009628;0.000000;1;850;1;1032
20200313;3;76845626309.957550;55160211.705231;2295.107126;3.296622;5980.489609;2.956273;-1077057304.351322;48638735.600881;442091384.000000;0.000000;235.776526;0.000000;50991727358.659126;75421565.824257;2479.817468;3.918889;2814.467125;1.195809;-1904590931.729002;81116546.722258;316963588.000000;0.000000;158.737829;0.000000;0.000000;0.000000;202224066.000000;0.009562;0.000000;1;850;1;1032
20200313;4;55359506488.123657;52444532.768715;2420.280245;4.376696;6062.237912;3.918998;-686478339.938711;45486899.276896;335851893.000000;0.000000;207.011041;0.000000;37352110983.141487;78910697.298882;2599.399970;5.597215;2808.269559;1.558492;-1938125377.605019;84544024.631046;243376251.000000;0.000000;129.624085;0.000000;0.000000;0.000000;145240419.000000;0.009600;0.000000;1;850;1;1032
20200313;5;60891696332.718216;59959372.250832;2487.776581;4.556317;6101.315670;4.059408;-79311985.978817;51702319.460917;379716425.000000;0.000000;215.430434;0.000000;41654210842.425377;96317355.720505;2692.552474;5.994166;2869.877458;1.486454;-2372998328.819867;102562160.391690;281133773.000000;0.000000;140.249859;0.000000;0.000000;0.000000;157545434.000000;0.009644;0.000000;1;850;1;1032
20200313;6;43275606248.959862;59153179.548866;2588.578010;6.350695;6184.590847;5.695363;172171129.329169;49930336.280260;280798222.000000;0.000000;174.896138;0.000000;29848028490.283150;87276290.396404;2834.232504;7.636040;2842.189601;1.724976;-2031792937.401472;92405574.924285;212051359.000000;0.000000;130.562427;0.000000;0.000000;0.000000;109956250.000000;0.009627;0.000000;1;850;1;1032
20200313;7;45745201186.857605;64920467.781502;2616.325820;6.609244;6225.260739;6.000346;822136130.527270;53958257.856193;300004179.000000;0.000000;174.490850;0.000000;31461167202.297329;92015061.515076;2895.996766;7.540629;2884.338817;1.572811;-1920200971.133205;96999175.325461;228382508.000000;0.000000;145.943360;0.000000;0.000000;0.000000;113298484.000000;0.009663;0.000000;1;850;1;1032
20200313;8;33873721575.458202;55931440.285942;2688.480046;7.714270;6295.472873;7.071796;891434171.180709;45569343.380392;228275691.000000;0.000000;163.337666;0.000000;23268473255.388283;84829392.195442;3034.362058;9.586360;2822.249178;1.882777;-1437784284.613457;89051625.466731;176980421.000000;0.000000;132.676271;0.000000;0.000000;0.000000;81988275.000000;0.008827;0.000000;1;850;1;1032
20200313;9;88299714670.698761;65195562.897812;1858.532772;3.120794;5760.965742;2.838466;-760750650.046511;57264792.860264;411357537.000000;0.000000;145.890952;0.000000;56634877395.257683;73739707.716675;2312.785124;3.535688;2740.090921;1.284228;-2244880515.663132;79447780.659669;328328955.000000;0.000000;137.946849;0.000000;0.000000;0.000000;230837148.000000;0.009612;0.000000;1;850;1;1032
20200313;10;99128421087.347824;65725764.714615;2031.386415;2.955860;5848.683377;2.694529;-1302387468.848867;58343688.236204;504755044.000000;0.000000;190.943850;0.000000;64105665758.012604;34680379.505554;2341.169217;1.466013;2748.339372;0.518578;-1918037301.896892;37385271.498936;376200315.000000;0.000000;346.060679;0.000000;0.000000;0.000000;261229023.000000;0.009599;0.000000;1;850;1;1032
20200313;11;71119641894.288498;53528632.710388;2216.410817;3.441954;5945.966187;3.116957;-1201995518.711243;47235013.030636;395120677.000000;0.000000;205.738590;0.000000;46955777009.266823;51859711.142151;2420.781743;2.998764;2744.523349;0.999174;-1675392938.915416;55923437.629816;284927654.000000;0.000000;187.384772;0.000000;0.000000;0.000000;189596794.000000;0.009583;0.000000;1;850;1;1032
20200313;12;78893776278.524200;61229236.616837;2362.184694;3.583782;6042.771662;3.249333;-1039428688.332590;52959406.548149;467139434.000000;0.000000;236.696278;0.000000;52715624981.337296;86780740.220810;2488.052483;4.377756;2803.219783;1.336189;-1996586969.571922;93341140.007668;328767464.000000;0.000000;143.035202;0.000000;0.000000;0.000000;209102270.000000;0.009568;0.000000;1;850;1;1032
20200313;13;56335234583.069321;57416126.059357;2489.797516;4.728071;6130.731622;4.285439;-561200889.103828;48730954.794656;351588022.000000;0.000000;209.529612;0.000000;38307240503.284294;86306940.554420;2625.331281;5.967017;2807.819799;1.628091;-2112822571.511961;92371713.465208;252089593.000000;0.000000;125.738490;0.000000;0.000000;0.000000;148150868.000000;0.009560;0.000000;1;850;1;1032
20200313;14;60709632192.539864;68495045.401436;2559.532995;5.249922;6195.474809;4.800641;150938252.349817;57036617.883290;389500724.000000;0.000000;205.901197;0.000000;41628538465.482468;104829857.426353;2713.908958;6.532711;2866.704307;1.595887;-2431776545.151541;111528160.355910;283188996.000000;0.000000;132.126784;0.000000;0.000000;0.000000;156671026.000000;0.009592;0.000000;1;850;1;1032
20200313;15;43361698823.438782;58072315.971924;2622.137330;6.243649;6243.620985;5.716444;588968127.466218;47841310.119562;285004460.000000;0.000000;186.583607;0.000000;29990952200.880470;87739524.992851;2846.302177;7.639826;2842.091362;1.709665;-1901430421.085067;92843241.219913;213974093.000000;0.000000;132.521781;0.000000;0.000000;0.000000;110123820.000000;0.008763;0.000000;1;850;1;1032
20200313;16;45679095461.829857;62414332.609161;2640.424661;6.378244;6271.601800;5.889827;1209179228.319805;50854095.643869;302329977.000000;0.000000;187.247501;0.000000;31487264812.952133;96755545.235039;2911.568585;7.915395;2887.736207;1.626618;-1815662921.461488;101911429.790787;229800991.000000;0.000000;142.059131;0.000000;0.000000;0.000000;112831700.000000;0.008859;0.000000;1;850;1;1032
20200313;17;34462099422.416603;59810995.679329;2699.629577;8.122166;6334.498848;7.580954;1044857377.977015;47797172.716921;233203919.000000;0.000000;158.250473;0.000000;23588533988.376671;91224687.998322;3039.020157;10.136495;2833.468378;1.966681;-1418680023.960471;95710646.687192;179690231.000000;0.000000;126.880864;0.000000;0.000000;0.000000;82733348.000000;0.008804;0.000000;1;850;1;1032
20200313;18;88625773803.796661;63702520.573975;1847.653708;3.027062;5760.302713;2.759803;-687060701.406431;55743857.705237;410459728.000000;0.000000;148.646148;0.000000;56724770463.798546;81535507.202591;2318.208149;3.884523;2754.841286;1.393976;-2357961455.190663;87851021.897867;329621180.000000;0.000000;127.022140;0.000000;0.000000;0.000000;230681688.000000;0.009608;0.000000;1;850;1;1032
20200313;19;100100457573.557510;65339656.095871;2009.117280;2.894633;5834.799419;2.635409;-1246283067.446746;58062371.964773;504116934.000000;0.000000;189.531653;0.000000;64614351315.598137;37144544.957199;2349.074231;1.546224;2770.774143;0.536938;-2148305056.903513;40035794.595155;380465835.000000;0.000000;333.895557;0.000000;0.000000;0.000000;262461833.000000;0.009635;0.000000;1;850;1;1032
20200313;20;73276868990.687607;53494435.587997;2177.782421;3.320382;5909.833748;2.983920;-1208890213.070782;47714777.135052;400010441.000000;0.000000;202.528010;0.000000;48172702908.509232;47648728.033531;2419.653437;2.663523;2768.462339;0.876117;-1727845351.235133;51358221.552878;292175716.000000;0.000000;212.352699;0.000000;0.000000;0.000000;193985074.000000;0.009630;0.000000;1;850;1;1032
20200313;21;78748584820.858063;56312178.408859;2300.730398;3.283952;5980.552959;2.938295;-1060286769.841711;49716480.519389;454149064.000000;0.000000;238.104939;0.000000;52390977990.899803;77507009.876457;2484.689445;3.909597;2821.935200;1.182905;-2004745885.424307;83332280.121066;326301113.000000;0.000000;160.589839;0.000000;0.000000;0.000000;207394098.000000;0.009665;0.000000;1;850;1;1032
20200313;22;56490446554.429489;52511606.630173;2414.212837;4.290297;6050.769734;3.824329;-643683574.654162;45769052.652195;341853867.000000;0.000000;209.236972;0.000000;38210077521.065849;78484051.837242;2601.724022;5.422271;2818.940670;1.496591;-2003311392.610678;84049870.824474;249189122.000000;0.000000;134.785111;0.000000;0.000000;0.000000;148277949.000000;0.009642;0.000000;1;850;1;1032
20200313;23;60478890982.658279;58787893.949203;2482.200609;4.497644;6098.882774;4.010868;-119779073.051104;50693985.321229;376296892.000000;0.000000;216.850206;0.000000;41237164563.788963;96181678.379440;2675.401894;6.044252;2871.677111;1.517901;-2227014789.850004;102492100.765079;276546242.000000;0.000000;136.120651;0.000000;0.000000;0.000000;156314555.000000;0.009684;0.000000;1;850;1;1032
20200313;24;43332648184.846794;58342979.703377;2575.119684;6.253463;6175.701497;5.611375;138699099.056507;49322619.357855;279706516.000000;0.000000;174.824678;0.000000;29747707591.087433;85895825.972607;2818.876035;7.536935;2844.015115;1.721027;-1938511501.833081;91004444.801655;210193565.000000;0.000000;129.809889;0.000000;0.000000;0.000000;109927126.000000;0.009591;0.000000;1;850;1;1032
20200313;25;48312135161.439865;58479582.968216;2606.465466;5.617082;6178.473515;4.978713;1041589363.706867;49739480.071209;315644438.000000;0.000000;201.124755;0.000000;33335192782.441200;93262866.760811;2879.664090;7.164789;2906.844626;1.488566;-1731461486.584146;98313664.691394;240621670.000000;0.000000;152.097329;0.000000;0.000000;0.000000;119923615.000000;0.008854;0.000000;1;850;1;1032
20200313;26;33395309528.385147;57889660.357544;2695.555216;8.087734;6275.401486;7.302780;785328895.055227;47788633.325078;225643922.000000;0.000000;156.213822;0.000000;23131169670.618481;86823818.255745;3047.233442;9.863458;2825.135368;1.914067;-1565136191.492654;91085402.513231;176682386.000000;0.000000;131.210575;0.000000;0.000000;0.000000;81150618.000000;0.008913;0.000000;1;850;1;1032


==> Measurement_Data/results_neu_rot_y_Gauss.txt <==
#Results from muchbetterbecfit with fit type: Gauss
ImageDate;ImageNumber;xamplitudeGauss;xamplitudeGaussErr;xsigmaGauss;xsigmaGaussErr;xcenter;xcenterErr;xoffset;xoffsetErr;xnfitGauss;xnfitGaussErr;xSNR;xSNRErr;yamplitudeGauss;yamplitudeGaussErr;ysigmaGauss;ysigmaGaussErr;ycenter;ycenterErr;yoffset;yoffsetErr;ynfitGauss;ynfitGaussErr;ySNR;ySNRErr;ycorrectedCenter;ycorrectedCenterErr;nsum;BGintensity;angle;roix1;roix2;roiy1;roiy2;
;;;;µm;µm;µm;µm;;;;;;;;;µm;µm;µm;µm;;;;;;;µm;µm;;W/m^2;;;;;;
20200313;0;89688303194.660248;104948801.290649;2026.435262;3.372632;5912.676522;1.739743;-2279555941.160525;103150246.409202;455573523.000000;0.000000;76.790265;0.000000;91985192972.525589;155403510.526917;2564.419588;4.897071;2561.152237;1.631258;-7606484340.477722;167953693.150504;591285112.000000;0.000000;130.637278;0.000000;0.000000;0.000000;368531137.000000;0.008650;0.000000;1;1384;1;1032
20200313;1;100245537657.136429;80148657.037903;2130.716989;2.369396;5939.901171;1.135491;-2806435770.371995;81572718.717311;535402941.000000;0.000000;121.061588;0.000000;104963515711.768158;160512060.424805;2589.703954;4.450253;2549.067666;1.466591;-7663044679.778727;173422290.252265;681362807.000000;0.000000;147.926992;0.000000;0.000000;0.000000;421125185.000000;0.008722;0.000000;1;1384;1;1032
20200313;2;73495511248.944290;53922553.251694;2247.478260;2.218883;5967.639942;0.978041;-2206355612.636705;56405604.306350;414043765.000000;0.000000;145.163962;0.000000;79090214331.295700;147068489.852036;2647.532274;5.505336;2499.741912;1.795564;-5347199531.024188;158847784.016487;524872658.000000;0.000000;126.925586;0.000000;0.000000;0.000000;316387427.000000;0.008696;0.000000;1;1384;1;1032
20200313;3;77612674720.323654;57668710.446747;2317.962422;2.264881;5987.424107;0.950078;-1780544481.825265;61006200.925762;450950607.000000;0.000000;152.446415;0.000000;85435247474.968521;160068183.175308;2707.097820;5.535942;2499.001706;1.733407;-5501134323.041687;172511070.368662;579736929.000000;0.000000;135.877510;0.000000;0.000000;0.000000;339127390.000000;0.008621;0.000000;1;1384;1;1032
20200313;4;55618820519.551414;59560664.369057;2389.267196;3.282887;6017.779312;1.315000;-939209681.283320;63486035.243882;333101379.000000;0.000000;112.471241;0.000000;62990584507.108208;119696336.399315;2818.435279;5.781443;2410.692001;1.778422;-4292794183.904568;128733124.414446;445013965.000000;0.000000;145.881861;0.000000;0.000000;0.000000;247959838.000000;0.008660;0.000000;1;1384;1;1032
20200313;5;60762673492.179535;70251176.900856;2411.784372;3.548607;6017.273759;1.396197;-11727929.050702;75072562.391805;367337517.000000;0.000000;106.605827;0.000000;70091634507.283875;119824934.797073;2901.036584;5.156261;2423.278167;1.488510;-4691740832.829032;128304123.334090;509693773.000000;0.000000;181.319780;0.000000;0.000000;0.000000;271931209.000000;0.008667;0.000000;1;1384;1;1032
20200313;6;42894845492.144615;67331015.835075;2456.959767;4.832374;6050.551209;1.857302;464734039.193275;72112678.572410;264175834.000000;0.000000;81.286514;0.000000;50693227365.875679;88659040.125732;3039.387369;5.504169;2293.430080;1.592965;-3483491684.790855;94628442.173007;386212148.000000;0.000000;193.998196;0.000000;0.000000;0.000000;194448994.000000;0.008659;0.000000;1;1384;1;1032
20200313;7;45116842725.925018;72898625.009743;2455.084815;4.976903;6065.388084;1.926253;1311222261.187208;77991425.483328;277648374.000000;0.000000;78.382406;0.000000;53716900277.259422;79573571.133125;3101.011211;4.678197;2276.101196;1.319277;-3204807970.719951;84700671.186796;417545892.000000;0.000000;244.260200;0.000000;0.000000;0.000000;204180772.000000;0.008696;0.000000;1;1384;1;1032
20200313;8;33199680612.043449;66227824.349026;2475.315650;6.155702;6088.550423;2.366049;1423825213.278101;70880500.718699;205993933.000000;0.000000;64.252762;0.000000;40234600243.343887;68965037.804520;3245.677152;5.704104;2114.897994;1.663898;-2279636232.776907;73125659.695021;327336884.000000;0.000000;228.327463;0.000000;0.000000;0.000000;151123384.000000;0.008134;0.000000;1;1384;1;1032
20200313;9;89778057715.647202;104649448.663132;2032.444051;3.365191;5918.375219;1.729950;-2364616594.817646;103050954.998706;457381653.000000;0.000000;77.355282;0.000000;92203936258.365768;149509367.621857;2559.328637;4.718625;2551.239161;1.586840;-7527758237.757479;161645902.420003;591514578.000000;0.000000;134.365596;0.000000;0.000000;0.000000;370180665.000000;0.008672;0.000000;1;1384;1;1032
20200313;10;100815846403.771164;78461616.132294;2143.803781;2.312737;5944.485679;1.098405;-2876244929.607839;80136703.608838;541756047.000000;0.000000;125.602510;0.000000;105890212082.313904;170922563.146698;2589.161019;4.715077;2539.347240;1.563595;-7561447160.906713;184724009.570098;687234277.000000;0.000000;139.172496;0.000000;0.000000;0.000000;425247318.000000;0.008639;0.000000;1;1384;1;1032
20200313;11;72206638915.664749;57702062.810349;2270.849902;2.423583;5983.323704;1.053661;-2137910732.566615;60559341.744458;411012939.000000;0.000000;135.665753;0.000000;78669511365.837936;153148883.937393;2661.375946;5.825712;2470.983997;1.915936;-5436216629.464259;165479397.520604;524810620.000000;0.000000;121.169353;0.000000;0.000000;0.000000;315000175.000000;0.008642;0.000000;1;1384;1;1032
20200313;12;79305931196.637131;74532564.910706;2332.644088;2.868620;6002.884143;1.195381;-1379117622.451688;78929150.618124;463707461.000000;0.000000;121.714792;0.000000;88825654902.454453;182767577.636505;2724.144124;6.106780;2485.704736;1.905962;-5921883686.288786;196921312.212584;606538585.000000;0.000000;125.368807;0.000000;0.000000;0.000000;351887721.000000;0.008588;0.000000;1;1384;1;1032
20200313;13;56223292741.683380;72816437.663284;2403.141544;3.975408;6037.429694;1.585995;-477996240.893504;77633982.340587;338676890.000000;0.000000;93.687230;0.000000;65055798070.839088;132765280.274338;2857.476266;6.219738;2401.365050;1.876165;-4778655455.760700;142564169.450526;465970664.000000;0.000000;141.842153;0.000000;0.000000;0.000000;254319552.000000;0.008615;0.000000;1;1384;1;1032
20200313;14;60044378176.735489;85741129.326729;2417.145445;4.388434;6052.555373;1.741101;671492641.730638;91461188.205244;363801990.000000;0.000000;85.731658;0.000000;70736472983.377747;131575326.524216;2934.012205;5.646758;2402.209135;1.618451;-4905040843.054776;140746415.786456;520229831.000000;0.000000;171.338232;0.000000;0.000000;0.000000;272994176.000000;0.008614;0.000000;1;1384;1;1032
20200313;15;42814613319.904434;76275892.660934;2453.098461;5.489858;6078.084884;2.138132;1046076914.305650;81524598.692373;263267313.000000;0.000000;70.611668;0.000000;51279726521.227196;90079044.994209;3051.024945;5.555229;2279.026339;1.612829;-3260079399.918629;96123121.034235;392176344.000000;0.000000;194.215104;0.000000;0.000000;0.000000;196433620.000000;0.008096;0.000000;1;1384;1;1032
20200313;16;44912069819.088638;79542262.133820;2450.493299;5.458865;6086.810976;2.137248;1826136954.236158;84947128.821670;275871302.000000;0.000000;70.613076;0.000000;54060193295.572746;83795351.383690;3117.519706;4.913878;2263.684213;1.384257;-3036437707.856863;89147174.368648;422451383.000000;0.000000;236.359766;0.000000;0.000000;0.000000;205060070.000000;0.008178;0.000000;1;1384;1;1032
20200313;17;33676749188.020153;69411762.570290;2467.372420;6.364259;6109.187229;2.480451;1656254344.638273;74141482.853494;208283470.000000;0.000000;61.201984;0.000000;40827878335.499275;73525559.103119;3241.240141;5.990373;2116.712935;1.749531;-2102105644.500520;77976207.474777;331709535.000000;0.000000;216.415619;0.000000;0.000000;0.000000;153460832.000000;0.008114;0.000000;1;1384;1;1032
20200313;18;90068532686.409332;105055865.219040;2021.643038;3.355291;5918.221754;1.738807;-2270250881.882760;102990692.012244;456422974.000000;0.000000;76.736180;0.000000;92195423172.548279;154578276.187241;2562.280298;4.861300;2560.566444;1.622380;-7587210183.343255;167072835.219782;592142092.000000;0.000000;131.224448;0.000000;0.000000;0.000000;369795871.000000;0.008639;0.000000;1;1384;1;1032
20200313;19;101775245616.616653;81491557.107758;2127.756673;2.371577;5936.867947;1.138329;-2842350618.589507;82888292.612043;542817768.000000;0.000000;120.657277;0.000000;106440204678.277710;166766754.327316;2595.976099;4.542115;2558.592134;1.481647;-7934116985.661454;180098777.474916;692622069.000000;0.000000;146.449831;0.000000;0.000000;0.000000;426316588.000000;0.008682;0.000000;1;1384;1;1032
20200313;20;74421733869.258636;55326692.275711;2252.495799;2.249925;5965.501626;0.987224;-2253948393.924213;57945353.427127;420197736.000000;0.000000;144.004160;0.000000;80306074375.527863;149783041.960526;2663.513344;5.509738;2503.988668;1.772514;-5697746670.788014;161669356.277167;536158516.000000;0.000000;129.505823;0.000000;0.000000;0.000000;320379325.000000;0.008661;0.000000;1;1384;1;1032
20200313;21;79524783787.987259;61115585.713852;2317.548797;2.342444;5982.226935;0.981333;-1753311223.594048;64675040.553558;461978026.000000;0.000000;147.551896;0.000000;87677504065.798920;167787225.376099;2713.918322;5.631090;2509.089926;1.743587;-5782155581.210662;180721474.250109;596451157.000000;0.000000;135.071594;0.000000;0.000000;0.000000;347136756.000000;0.008712;0.000000;1;1384;1;1032
20200313;22;56789537337.352997;60000221.337112;2387.025899;3.237978;6009.654542;1.295677;-929774585.301586;63974025.845578;339793758.000000;0.000000;114.044081;0.000000;64337823018.835480;124732715.202118;2821.981736;5.861277;2426.620582;1.779649;-4486262646.778564;134060164.186096;455103835.000000;0.000000;145.075907;0.000000;0.000000;0.000000;252438447.000000;0.008698;0.000000;1;1384;1;1032
20200313;23;60399058470.023384;68725109.814445;2411.596100;3.492654;6020.140423;1.375778;-86631083.888136;73426318.656739;365110797.000000;0.000000;108.193641;0.000000;69605679145.713135;121404677.007080;2892.431855;5.259622;2424.841901;1.525431;-4652386692.657932;130044850.498924;504658678.000000;0.000000;175.991685;0.000000;0.000000;0.000000;270053485.000000;0.008729;0.000000;1;1384;1;1032
20200313;24;43018634876.860344;66237693.455475;2453.297601;4.739543;6050.363886;1.826717;378383311.898959;70919573.475064;264543317.000000;0.000000;82.559684;0.000000;50471914658.975372;87527346.069160;3024.185493;5.451259;2298.620141;1.586866;-3313578054.143322;93480796.813836;382602797.000000;0.000000;192.652522;0.000000;0.000000;0.000000;194015270.000000;0.008640;0.000000;1;1384;1;1032
20200313;25;47817390159.271393;76039792.235641;2462.398858;4.893388;6034.812983;1.861794;1441749564.756795;81554193.517255;295144167.000000;0.000000;81.164865;0.000000;56616157203.019974;85491774.244194;3083.469855;4.686685;2325.125865;1.288866;-3071855145.175753;90962819.975753;437592661.000000;0.000000;241.685252;0.000000;0.000000;0.000000;214561944.000000;0.008180;0.000000;1;1384;1;1032
20200313;26;32792654760.723251;66753785.352200;2491.198842;6.281963;6078.644924;2.376117;1277623873.716411;71576302.305714;204774043.000000;0.000000;64.250126;0.000000;39734467024.380196;70054464.407860;3241.812410;5.865770;2116.102591;1.713362;-2272836040.385557;74293657.002338;322883021.000000;0.000000;221.128413;0.000000;0.000000;0.000000;149271530.000000;0.008262;0.000000;1;1384;1;1032

